Sampling the eigenvalues of random orthogonal and unitary matrices

We develop an efficient algorithm for sampling the eigenvalues of random matrices distributed according to the Haar measure over the orthogonal or unitary group. Our technique samples directly a factorization of the Hessenberg form of such matrices, and then computes their eigenvalues with a tailored core-chasing algorithm. This approach requires a number of floating-point operations that is quadratic in the order of the matrix being sampled, and can be adapted to other matrix groups. In particular, we explain how it can be used to sample the Haar measure over the special orthogonal and unitary groups and the conditional probability distribution obtained by requiring the determinant of the sampled matrix be a given complex number on the complex unit circle.

==> figs/complexity.dat <==
2	0.00016373	9.9728e-05
4	0.00025073	6.5599e-05
8	0.00031421	9.5634e-05
16	0.00036988	0.0002509
32	0.00053884	0.00065334
64	0.00091473	0.0039617
128	0.0030257	0.015559
256	0.0073807	0.11987
512	0.022292	0.68131
1024	0.076896	2.4177
2048	0.28043	12.517
4096	1.0545	80.007
8192	4.0655	584.35
16384	15.719	NaN
32768	61.209	NaN


==> figs/eig-dist-orthog-09--1.dat <==
0.000000000000000 0.281381376944769
0.031104877758315 0.279066627452440
0.062209755516630 0.273636968149448
0.093314633274944 0.267382143518171
0.124419511033259 0.255854833932146
0.155524388791574 0.243377333968097
0.186629266549889 0.229570996332527
0.217734144308203 0.214785891164706
0.248839022066518 0.198218286002021
0.279943899824833 0.184190475421197
0.311048777583148 0.169062444402661
0.342153655341463 0.155924097747130
0.373258533099777 0.144093155897451
0.404363410858092 0.131897855331387
0.435468288616407 0.124149874391787
0.466573166374722 0.116244719103943
0.497678044133037 0.111793827333200
0.528782921891351 0.109189734154331
0.559887799649666 0.109586242169220
0.590992677407981 0.110840064810898
0.622097555166296 0.114437214099130
0.653202432924610 0.119191738133528
0.684307310682925 0.123589047740096
0.715412188441240 0.129758140908694
0.746517066199555 0.137241783171700
0.777621943957870 0.142796467524433
0.808726821716184 0.148776237046283
0.839831699474499 0.154105876309483
0.870936577232814 0.158267424393684
0.902041454991129 0.158213842229511
0.933146332749443 0.163464894318589
0.964251210507758 0.163171978487769
0.995356088266073 0.161139428393425
1.026460966024388 0.160546452443231
1.057565843782703 0.157653015577820
1.088670721541017 0.152666302165334
1.119775599299332 0.148401161897061
1.150880477057647 0.143753802191014
1.181985354815962 0.138902830261103
1.213090232574277 0.134451938490360
1.244195110332591 0.130033196018122
1.275299988090906 0.125500144928978
1.306404865849221 0.124835726093218
1.337509743607536 0.123124668983919
1.368614621365850 0.122685295237690
1.399719499124165 0.124107008660448
1.430824376882480 0.126443191018445
1.461929254640795 0.129708130888798
1.493034132399110 0.132658722062661
1.524139010157424 0.137209633873195
1.555243887915739 0.142171342275735
1.586348765674054 0.145421993568971
1.617453643432369 0.150322975518781
1.648558521190683 0.154177319195049
1.679663398948998 0.156542078707272
1.710768276707313 0.158685365274244
1.741873154465628 0.159214042627430
1.772978032223943 0.158749663871252
1.804082909982258 0.158299573692190
1.835187787740572 0.154981051657663
1.866292665498887 0.151605375314683
1.897397543257202 0.148836963499014
1.928502421015516 0.144346778141207
1.959607298773832 0.139681557713770
1.990712176532146 0.134684127868448
2.021817054290461 0.130015335296730
2.052921932048776 0.126814694023388
2.084026809807090 0.123128241128197
2.115131687565405 0.121245721093543
2.146236565323720 0.120213371397116
2.177341443082035 0.120416983620979
2.208446320840350 0.123088947541137
2.239551198598664 0.124003416476377
2.270656076356979 0.129783145918641
2.301760954115294 0.133080235087500
2.332865831873609 0.140210235066954
2.363970709631924 0.147422394364811
2.395075587390239 0.153166402364295
2.426180465148553 0.158563912368782
2.457285342906868 0.163950705940437
2.488390220665182 0.168276572661438
2.519495098423497 0.171409343193496
2.550599976181812 0.175017208914559
2.581704853940127 0.173266858218204
2.612809731698442 0.171634388283025
2.643914609456757 0.166933446412805
2.675019487215071 0.160035635811435
2.706124364973386 0.150333691951616
2.737229242731701 0.140142364325665
2.768334120490016 0.126918286207459
2.799438998248331 0.112961918512200
2.830543876006645 0.099194874463689
2.861648753764960 0.083334553868106
2.892753631523274 0.068224383570959
2.923858509281590 0.053457139124532
2.954963387039904 0.040154473832199
2.986068264798219 0.027191162246304
3.017173142556534 0.017160581112880
3.048278020314849 0.009148261496687
3.079382898073164 0.003432830651432
3.110487775831479 0.000442945890507
3.141592653589793 3.572587224175302
3.172697531348108 0.003432830651432
3.203802409106423 0.009148261496687
3.234907286864738 0.017160581112880
3.266012164623052 0.027191162246304
3.297117042381367 0.040154473832199
3.328221920139682 0.053457139124532
3.359326797897996 0.068224383570960
3.390431675656311 0.083334553868105
3.421536553414626 0.099194874463689
3.452641431172941 0.112961918512200
3.483746308931256 0.126918286207459
3.514851186689570 0.140142364325667
3.545956064447885 0.150333691951611
3.577060942206201 0.160035635811437
3.608165819964515 0.166933446412805
3.639270697722830 0.171634388283025
3.670375575481144 0.173266858218204
3.701480453239459 0.175017208914561
3.732585330997774 0.171409343193493
3.763690208756089 0.168276572661438
3.794795086514404 0.163950705940437
3.825899964272718 0.158563912368784
3.857004842031033 0.153166402364293
3.888109719789348 0.147422394364809
3.919214597547663 0.140210235066956
3.950319475305978 0.133080235087500
3.981424353064292 0.129783145918641
4.012529230822607 0.124003416476377
4.043634108580922 0.123088947541136
4.074738986339237 0.120416983620979
4.105843864097552 0.120213371397120
4.136948741855866 0.121245721093541
4.168053619614181 0.123128241128197
4.199158497372496 0.126814694023387
4.230263375130811 0.130015335296730
4.261368252889126 0.134684127868452
4.292473130647440 0.139681557713768
4.323578008405755 0.144346778141208
4.354682886164070 0.148836963499012
4.385787763922385 0.151605375314683
4.416892641680700 0.154981051657662
4.447997519439014 0.158299573692193
4.479102397197329 0.158749663871252
4.510207274955643 0.159214042627429
4.541312152713958 0.158685365274243
4.572417030472273 0.156542078707272
4.603521908230588 0.154177319195052
4.634626785988902 0.150322975518779
4.665731663747217 0.145421993568972
4.696836541505532 0.142171342275733
4.727941419263847 0.137209633873195
4.759046297022162 0.132658722062661
4.790151174780477 0.129708130888801
4.821256052538791 0.126443191018445
4.852360930297106 0.124107008660447
4.883465808055421 0.122685295237690
4.914570685813736 0.123124668983919
4.945675563572051 0.124835726093221
4.976780441330365 0.125500144928978
5.007885319088680 0.130033196018121
5.038990196846995 0.134451938490359
5.070095074605310 0.138902830261106
5.101199952363624 0.143753802191013
5.132304830121939 0.148401161897057
5.163409707880255 0.152666302165333
5.194514585638569 0.157653015577823
5.225619463396884 0.160546452443230
5.256724341155198 0.161139428393425
5.287829218913513 0.163171978487773
5.318934096671827 0.163464894318588
5.350038974430142 0.158213842229510
5.381143852188457 0.158267424393684
5.412248729946772 0.154105876309487
5.443353607705086 0.148776237046281
5.474458485463401 0.142796467524429
5.505563363221717 0.137241783171700
5.536668240980032 0.129758140908697
5.567773118738346 0.123589047740096
5.598877996496661 0.119191738133527
5.629982874254976 0.114437214099133
5.661087752013290 0.110840064810897
5.692192629771605 0.109586242169219
5.723297507529920 0.109189734154330
5.754402385288235 0.111793827333203
5.785507263046549 0.116244719103939
5.816612140804865 0.124149874391786
5.847717018563180 0.131897855331386
5.878821896321495 0.144093155897454
5.909926774079809 0.155924097747129
5.941031651838124 0.169062444402660
5.972136529596439 0.184190475421202
6.003241407354753 0.198218286002020
6.034346285113068 0.214785891164705
6.065451162871383 0.229570996332526
6.096556040629697 0.243377333968103
6.127660918388012 0.255854833932137
6.158765796146327 0.267382143518170
6.189870673904642 0.273636968149446
6.220975551662957 0.279066627452447
6.252080429421271 0.281381376944768
6.283185307179586 0.281381376944768


==> figs/eig-dist-orthog-09-0.dat <==
0.000000000000000 1.925875149761612
0.031104877758315 0.140703190977359
0.062209755516630 0.141624804201156
0.093314633274944 0.140521011619166
0.124419511033259 0.142046317225994
0.155524388791574 0.142196347285681
0.186629266549889 0.141324744081780
0.217734144308203 0.141306883360389
0.248839022066518 0.141660525643939
0.279943899824833 0.140996106808178
0.311048777583148 0.141760545683731
0.342153655341463 0.142074894380220
0.373258533099777 0.141556933459868
0.404363410858092 0.142117760111560
0.435468288616407 0.140653180957463
0.466573166374722 0.141806983559349
0.497678044133037 0.141549789171312
0.528782921891351 0.142807183957269
0.559887799649666 0.141921292176253
0.590992677407981 0.140960385365395
0.622097555166296 0.141499779151416
0.653202432924610 0.141996307206098
0.684307310682925 0.140381697992313
0.715412188441240 0.141042544683795
0.746517066199555 0.142564278146345
0.777621943957870 0.141681958509608
0.808726821716184 0.142060605803108
0.839831699474499 0.140846076748490
0.870936577232814 0.140821071738542
0.902041454991129 0.141088982559414
0.933146332749443 0.140642464524628
0.964251210507758 0.141017539673847
0.995356088266073 0.140410275146538
1.026460966024388 0.141467629852912
1.057565843782703 0.141524784161364
1.088670721541017 0.141756973539453
1.119775599299332 0.141239012619100
1.150880477057647 0.141471201997190
1.181985354815962 0.141446196987242
1.213090232574277 0.140760345285811
1.244195110332591 0.142392815220987
1.275299988090906 0.141464057708632
1.306404865849221 0.142407103798101
1.337509743607536 0.142842905400051
1.368614621365850 0.141753401395174
1.399719499124165 0.140613887370402
1.430824376882480 0.141421191977293
1.461929254640795 0.141156853300701
1.493034132399110 0.141592654902652
1.524139010157424 0.141396186967345
1.555243887915739 0.141485490574304
1.586348765674054 0.141021111818124
1.617453643432369 0.141121131857919
1.648558521190683 0.141696247086722
1.679663398948998 0.141299739071831
1.710768276707313 0.141210435464875
1.741873154465628 0.140521011619166
1.772978032223943 0.141792694982235
1.804082909982258 0.141739112818061
1.835187787740572 0.141535500594199
1.866292665498887 0.140538872340557
1.897397543257202 0.141692674942445
1.928502421015516 0.141628376345433
1.959607298773832 0.141860565723524
1.990712176532146 0.142835761111494
2.021817054290461 0.140971101798229
2.052921932048776 0.141921292176255
2.084026809807090 0.142114187967280
2.115131687565405 0.140596026649011
2.146236565323720 0.141649809211103
2.177341443082035 0.143160826240818
2.208446320840350 0.141903431454863
2.239551198598664 0.141489062718580
2.270656076356979 0.140863937469881
2.301760954115294 0.141321171937503
2.332865831873609 0.141792694982235
2.363970709631924 0.140138792181389
2.395075587390239 0.141331888370338
2.426180465148553 0.141957013619036
2.457285342906868 0.140924663922613
2.488390220665182 0.141517639872807
2.519495098423497 0.141621232056879
2.550599976181812 0.141892715022025
2.581704853940127 0.141703391375280
2.612809731698442 0.140917519634055
2.643914609456757 0.141289022638999
2.675019487215071 0.141567649892703
2.706124364973386 0.141506923439974
2.737229242731701 0.141396186967343
2.768334120490016 0.140849648892769
2.799438998248331 0.140896086768387
2.830543876006645 0.141746257106617
2.861648753764960 0.141367609813121
2.892753631523274 0.141885570733468
2.923858509281590 0.141753401395176
2.954963387039904 0.141853421434965
2.986068264798219 0.141689102798166
3.017173142556534 0.140449568733600
3.048278020314849 0.142746457504537
3.079382898073164 0.141831988569296
3.110487775831479 0.140399558713706
3.141592653589793 1.927900555567417
3.172697531348108 0.141831988569296
3.203802409106423 0.142746457504535
3.234907286864738 0.140449568733602
3.266012164623052 0.141689102798166
3.297117042381367 0.141853421434965
3.328221920139682 0.141753401395176
3.359326797897996 0.141885570733470
3.390431675656311 0.141367609813119
3.421536553414626 0.141746257106617
3.452641431172941 0.140896086768387
3.483746308931256 0.140849648892769
3.514851186689570 0.141396186967345
3.545956064447885 0.141506923439970
3.577060942206201 0.141567649892705
3.608165819964515 0.141289022638999
3.639270697722830 0.140917519634055
3.670375575481144 0.141703391375280
3.701480453239459 0.141892715022027
3.732585330997774 0.141621232056877
3.763690208756089 0.141517639872807
3.794795086514404 0.140924663922613
3.825899964272718 0.141957013619038
3.857004842031033 0.141331888370336
3.888109719789348 0.140138792181387
3.919214597547663 0.141792694982237
3.950319475305978 0.141321171937503
3.981424353064292 0.140863937469881
4.012529230822607 0.141489062718580
4.043634108580922 0.141903431454861
4.074738986339237 0.143160826240818
4.105843864097552 0.141649809211107
4.136948741855866 0.140596026649009
4.168053619614181 0.142114187967280
4.199158497372496 0.141921292176253
4.230263375130811 0.140971101798229
4.261368252889126 0.142835761111498
4.292473130647440 0.141860565723522
4.323578008405755 0.141628376345434
4.354682886164070 0.141692674942443
4.385787763922385 0.140538872340557
4.416892641680700 0.141535500594198
4.447997519439014 0.141739112818064
4.479102397197329 0.141792694982235
4.510207274955643 0.140521011619165
4.541312152713958 0.141210435464874
4.572417030472273 0.141299739071831
4.603521908230588 0.141696247086725
4.634626785988902 0.141121131857917
4.665731663747217 0.141021111818125
4.696836541505532 0.141485490574302
4.727941419263847 0.141396186967345
4.759046297022162 0.141592654902651
4.790151174780477 0.141156853300704
4.821256052538791 0.141421191977293
4.852360930297106 0.140613887370401
4.883465808055421 0.141753401395174
4.914570685813736 0.142842905400050
4.945675563572051 0.142407103798104
4.976780441330365 0.141464057708632
5.007885319088680 0.142392815220986
5.038990196846995 0.140760345285810
5.070095074605310 0.141446196987245
5.101199952363624 0.141471201997189
5.132304830121939 0.141239012619096
5.163409707880255 0.141756973539452
5.194514585638569 0.141524784161367
5.225619463396884 0.141467629852911
5.256724341155198 0.140410275146538
5.287829218913513 0.141017539673851
5.318934096671827 0.140642464524627
5.350038974430142 0.141088982559413
5.381143852188457 0.140821071738541
5.412248729946772 0.140846076748493
5.443353607705086 0.142060605803106
5.474458485463401 0.141681958509604
5.505563363221717 0.142564278146344
5.536668240980032 0.141042544683799
5.567773118738346 0.140381697992312
5.598877996496661 0.141996307206097
5.629982874254976 0.141499779151419
5.661087752013290 0.140960385365394
5.692192629771605 0.141921292176253
5.723297507529920 0.142807183957267
5.754402385288235 0.141549789171315
5.785507263046549 0.141806983559344
5.816612140804865 0.140653180957462
5.847717018563180 0.142117760111559
5.878821896321495 0.141556933459872
5.909926774079809 0.142074894380219
5.941031651838124 0.141760545683730
5.972136529596439 0.140996106808181
6.003241407354753 0.141660525643938
6.034346285113068 0.141306883360388
6.065451162871383 0.141324744081779
6.096556040629697 0.142196347285685
6.127660918388012 0.142046317225989
6.158765796146327 0.140521011619165
6.189870673904642 0.141624804201155
6.220975551662957 0.140703190977362
6.252080429421271 0.141231868330544
6.283185307179586 0.141231868330544


==> figs/eig-dist-orthog-09-1.dat <==
0.000000000000000 3.607988235006026
0.030799927976371 0.003362201224464
0.061599855952741 0.009152258054147
0.092399783929112 0.017139289718271
0.123199711905482 0.026551288639544
0.153999639881853 0.039047710357938
0.184799567858223 0.052413542478795
0.215599495834594 0.066378221598860
0.246399423810964 0.082572343161756
0.277199351787335 0.096717397883991
0.307999279763705 0.112381215176505
0.338799207740076 0.126302604152048
0.369599135716446 0.138445489690187
0.400399063692817 0.149516944151432
0.431198991669187 0.159253619156612
0.461998919645558 0.165635307961416
0.492798847621928 0.169167062251920
0.523598775598299 0.173301271053676
0.554398703574669 0.174242831697007
0.585198631551040 0.171576880296922
0.615998559527410 0.170743545014893
0.646798487503781 0.165465754895376
0.677598415480151 0.161670652225701
0.708398343456522 0.153301224284975
0.739198271432893 0.147071050985995
0.769998199409263 0.141421687126005
0.800798127385634 0.136122251934227
0.831598055362004 0.129260764027649
0.862397983338375 0.126721075549084
0.893197911314745 0.122446173777636
0.923997839291116 0.120848045942402
0.954797767267486 0.119311245811907
0.985597695243857 0.122258583151378
1.016397623220227 0.122460603825809
1.047197551196598 0.125584709255408
1.077997479172968 0.128849507654700
1.108797407149339 0.133723256425355
1.139597335125709 0.138200178871235
1.170397263102080 0.142897159551763
1.201197191078450 0.148207417279671
1.231997119054821 0.150274521680550
1.262797047031191 0.154084054398396
1.293596975007562 0.156894306280218
1.324396902983932 0.158593444452668
1.355196830960303 0.160325050233506
1.385996758936674 0.158687239765796
1.416796686913044 0.158824325223445
1.447596614889415 0.155317823517246
1.478396542865785 0.151638161232961
1.509196470842155 0.147453447262597
1.539996398818526 0.142612166100333
1.570796326794897 0.139874064459379
1.601596254771267 0.134975063104421
1.632396182747638 0.131237680627442
1.663196110724008 0.127835796770499
1.693996038700379 0.125209528002893
1.724795966676749 0.124174172046433
1.755595894653120 0.123416594517314
1.786395822629490 0.122525539042591
1.817195750605861 0.125079657569330
1.847995678582231 0.127294669963987
1.878795606558602 0.132392084481335
1.909595534534972 0.135775930778058
1.940395462511343 0.140747082373887
1.971195390487713 0.146273790824400
2.001995318464084 0.150054463445901
2.032795246440454 0.154549423451998
2.063595174416825 0.157947699796894
2.094395102393196 0.160537893444069
2.125195030369566 0.162709615694206
2.155994958345937 0.162377724586211
2.186794886322307 0.161724764906353
2.217594814298677 0.159733418258387
2.248394742275048 0.155790407594931
2.279194670251419 0.151389242901965
2.309994598227789 0.146576821836048
2.340794526204160 0.143247088219975
2.371594454180530 0.136280982464138
2.402394382156900 0.129430317093688
2.433194310133271 0.122016879844470
2.463994238109642 0.118030579036495
2.494794166086012 0.112889874374626
2.525594094062383 0.110288858191322
2.556394022038754 0.108954078735259
2.587193950015124 0.110516131450058
2.617993877991494 0.112734751356760
2.648793805967865 0.117038513224555
2.679593733944235 0.123633045239920
2.710393661920606 0.134599881851904
2.741193589896977 0.144794710886600
2.771993517873347 0.158582621916537
2.802793445849717 0.170534309316376
2.833593373826088 0.186631028054099
2.864393301802458 0.199715474235567
2.895193229778829 0.216432685044761
2.925993157755200 0.230429831773216
2.956793085731570 0.244199705242936
2.987593013707941 0.255061924005663
3.018392941684311 0.266180276123468
3.049192869660682 0.272616077608927
3.079992797637052 0.278445817071087
3.110792725613423 0.281656502789728
3.141592653589793 0.281656502789728
3.172392581566164 0.278445817071083
3.203192509542534 0.272616077608927
3.233992437518905 0.266180276123472
3.264792365495275 0.255061924005663
3.295592293471646 0.244199705242936
3.326392221448016 0.230429831773216
3.357192149424387 0.216432685044758
3.387992077400757 0.199715474235570
3.418792005377128 0.186631028054099
3.449591933353498 0.170534309316376
3.480391861329869 0.158582621916537
3.511191789306239 0.144794710886598
3.541991717282610 0.134599881851906
3.572791645258981 0.123633045239920
3.603591573235351 0.117038513224555
3.634391501211721 0.112734751356760
3.665191429188092 0.110516131450058
3.695991357164462 0.108954078735258
3.726791285140833 0.110288858191323
3.757591213117204 0.112889874374626
3.788391141093574 0.118030579036495
3.819191069069944 0.122016879844470
3.849990997046315 0.129430317093688
3.880790925022686 0.136280982464138
3.911590852999056 0.143247088219975
3.942390780975427 0.146576821836048
3.973190708951797 0.151389242901963
4.003990636928168 0.155790407594933
4.034790564904538 0.159733418258387
4.065590492880909 0.161724764906353
4.096390420857279 0.162377724586211
4.127190348833650 0.162709615694206
4.157990276810020 0.160537893444064
4.188790204786391 0.157947699796896
4.219590132762762 0.154549423451998
4.250390060739132 0.150054463445901
4.281189988715503 0.146273790824401
4.311989916691873 0.140747082373887
4.342789844668244 0.135775930778059
4.373589772644614 0.132392084481335
4.404389700620984 0.127294669963988
4.435189628597355 0.125079657569330
4.465989556573725 0.122525539042591
4.496789484550096 0.123416594517312
4.527589412526467 0.124174172046433
4.558389340502838 0.125209528002893
4.589189268479208 0.127835796770500
4.619989196455578 0.131237680627442
4.650789124431949 0.134975063104421
4.681589052408319 0.139874064459380
4.712388980384690 0.142612166100333
4.743188908361060 0.147453447262598
4.773988836337431 0.151638161232961
4.804788764313801 0.155317823517246
4.835588692290171 0.158824325223442
4.866388620266543 0.158687239765796
4.897188548242913 0.160325050233507
4.927988476219284 0.158593444452668
4.958788404195654 0.156894306280218
4.989588332172024 0.154084054398397
5.020388260148395 0.150274521680550
5.051188188124765 0.148207417279672
5.081988116101136 0.142897159551759
5.112788044077507 0.138200178871235
5.143587972053878 0.133723256425356
5.174387900030248 0.128849507654700
5.205187828006618 0.125584709255408
5.235987755982989 0.122460603825810
5.266787683959359 0.122258583151379
5.297587611935730 0.119311245811907
5.328387539912100 0.120848045942403
5.359187467888471 0.122446173777636
5.389987395864841 0.126721075549085
5.420787323841211 0.129260764027646
5.451587251817583 0.136122251934227
5.482387179793953 0.141421687126006
5.513187107770324 0.147071050985996
5.543987035746694 0.153301224284976
5.574786963723064 0.161670652225702
5.605586891699435 0.165465754895376
5.636386819675805 0.170743545014894
5.667186747652176 0.171576880296923
5.697986675628546 0.174242831697007
5.728786603604917 0.173301271053671
5.759586531581288 0.169167062251921
5.790386459557658 0.165635307961416
5.821186387534029 0.159253619156613
5.851986315510399 0.149516944151432
5.882786243486770 0.138445489690188
5.913586171463140 0.126302604152048
5.944386099439511 0.112381215176505
5.975186027415881 0.096717397883991
6.005985955392251 0.082572343161756
6.036785883368622 0.066378221598860
6.067585811344992 0.052413542478794
6.098385739321364 0.039047710357938
6.129185667297734 0.026551288639544
6.159985595274104 0.017139289718271
6.190785523250475 0.009152258054147
6.221585451226845 0.003362201224464
6.252385379203216 0.000476191589731
6.283185307179586 0.000476191589731


==> figs/eig-dist-orthog-10--1.dat <==
0.000000000000000 3.358803993236548
0.029778129417913 0.003935774418708
0.059556258835825 0.010356594118853
0.089334388253738 0.019960958314677
0.119112517671651 0.031956339051558
0.148890647089564 0.046070724616260
0.178668776507476 0.062028745126243
0.208446905925389 0.079084886997078
0.238225035343302 0.094868282703502
0.268003164761215 0.110503918960758
0.297781294179127 0.126159704233811
0.327559423597040 0.141543477793624
0.357337553014953 0.153344084711150
0.387115682432866 0.162411141819096
0.416893811850778 0.168862185042934
0.446671941268691 0.173439369797796
0.476450070686604 0.173378922750410
0.506228200104516 0.174755772163098
0.536006329522429 0.172838257493232
0.565784458940342 0.169339045083426
0.595562588358255 0.163029044970155
0.625340717776167 0.156480614836640
0.655118847194080 0.149005329976533
0.684896976611993 0.144324041973394
0.714675106029906 0.137218155736205
0.744453235447818 0.131693967238956
0.774231364865731 0.127204094885874
0.804009494283644 0.123278394975063
0.833787623701556 0.122032514165045
0.863565753119469 0.122734371548587
0.893343882537382 0.124087713776180
0.923122011955295 0.126307463682977
0.952900141373207 0.129588395088334
0.982678270791120 0.134944675120620
1.012456400209033 0.140848336748682
1.042234529626946 0.145526266582522
1.072012659044858 0.150220987262857
1.101790788462771 0.153888108137627
1.131568917880684 0.157095159818400
1.161347047298597 0.158609694172357
1.191125176716509 0.159774978919193
1.220903306134422 0.159952961892051
1.250681435552335 0.158932078425084
1.280459564970247 0.155879502532077
1.310237694388160 0.153619454593687
1.340015823806073 0.148545260782538
1.369793953223986 0.144357623666386
1.399572082641898 0.141503179762034
1.429350212059811 0.136062945497267
1.459128341477724 0.132325303067212
1.488906470895637 0.129323099713694
1.518684600313549 0.127976473824698
1.548462729731462 0.128520497251176
1.578240859149375 0.127351854335041
1.608018988567287 0.129648842135719
1.637797117985200 0.131301061430946
1.667575247403113 0.134427517048537
1.697353376821026 0.137490167449442
1.727131506238939 0.142564361260594
1.756909635656851 0.146856101625021
1.786687765074764 0.150674340118254
1.816465894492677 0.154146687173668
1.846244023910589 0.159220880984817
1.876022153328502 0.160188033742999
1.905800282746415 0.159167150276032
1.935578412164327 0.159361924095385
1.965356541582240 0.157679481276468
1.995134671000153 0.155238092195921
2.024912800418066 0.151389630178993
2.054690929835978 0.147601615209452
2.084469059253891 0.142141231928887
2.114247188671804 0.138366649636546
2.144025318089716 0.132818953954202
2.173803447507629 0.128594376975757
2.203581576925542 0.125545159252050
2.233359706343455 0.123231380604874
2.263137835761368 0.123849283755934
2.292915965179280 0.123429512593529
2.322694094597193 0.125575382775743
2.352472224015106 0.128621242330153
2.382250353433018 0.133359619211379
2.412028482850931 0.140945723658360
2.441806612268844 0.146332227214337
2.471584741686757 0.152910880871548
2.501362871104670 0.159002599980368
2.531141000522582 0.167498768307443
2.560919129940495 0.170433808274980
2.590697259358407 0.175135245293912
2.620475388776320 0.175497927578227
2.650253518194233 0.174090854641849
2.680031647612146 0.170833430421587
2.709809777030058 0.165621551669168
2.739587906447971 0.157538438165900
2.769366035865884 0.145627011661497
2.799144165283797 0.133386484565773
2.828922294701710 0.118187410317417
2.858700424119622 0.102696175340028
2.888478553537535 0.085556079236713
2.918256682955447 0.069571193372333
2.948034812373360 0.053619889200949
2.977812941791273 0.038971554717669
3.007591071209186 0.025582533721603
3.037369200627098 0.014765870408754
3.067147330045011 0.006655891551092
3.096925459462924 0.001961170870756
3.126703588880837 3.358270044317973
3.156481718298750 0.001961170870756
3.186259847716662 0.006655891551092
3.216037977134575 0.014765870408754
3.245816106552487 0.025582533721602
3.275594235970400 0.038971554717669
3.305372365388313 0.053619889200949
3.335150494806226 0.069571193372334
3.364928624224139 0.085556079236712
3.394706753642051 0.102696175340026
3.424484883059964 0.118187410317417
3.454263012477877 0.133386484565773
3.484041141895790 0.145627011661501
3.513819271313702 0.157538438165900
3.543597400731615 0.165621551669168
3.573375530149527 0.170833430421584
3.603153659567440 0.174090854641849
3.632931788985353 0.175497927578230
3.662709918403266 0.175135245293912
3.692488047821179 0.170433808274978
3.722266177239091 0.167498768307440
3.752044306657004 0.159002599980368
3.781822436074917 0.152910880871548
3.811600565492830 0.146332227214341
3.841378694910742 0.140945723658360
3.871156824328655 0.133359619211377
3.900934953746568 0.128621242330153
3.930713083164481 0.125575382775743
3.960491212582393 0.123429512593529
3.990269342000306 0.123849283755936
4.020047471418218 0.123231380604872
4.049825600836131 0.125545159252048
4.079603730254044 0.128594376975761
4.109381859671957 0.132818953954200
4.139159989089870 0.138366649636546
4.168938118507782 0.142141231928887
4.198716247925695 0.147601615209449
4.228494377343608 0.151389630178995
4.258272506761521 0.155238092195923
4.288050636179433 0.157679481276465
4.317828765597346 0.159361924095389
4.347606895015258 0.159167150276028
4.377385024433171 0.160188033742997
4.407163153851084 0.159220880984821
4.436941283268997 0.154146687173666
4.466719412686910 0.150674340118258
4.496497542104822 0.146856101625018
4.526275671522735 0.142564361260591
4.556053800940648 0.137490167449445
4.585831930358561 0.134427517048539
4.615610059776473 0.131301061430944
4.645388189194386 0.129648842135722
4.675166318612298 0.127351854335039
4.704944448030211 0.128520497251174
4.734722577448125 0.127976473824701
4.764500706866037 0.129323099713692
4.794278836283950 0.132325303067215
4.824056965701862 0.136062945497268
4.853835095119774 0.141503179762031
4.883613224537688 0.144357623666389
4.913391353955600 0.148545260782531
4.943169483373514 0.153619454593690
4.972947612791426 0.155879502532073
5.002725742209339 0.158932078425086
5.032503871627251 0.159952961892050
5.062282001045165 0.159774978919195
5.092060130463077 0.158609694172355
5.121838259880990 0.157095159818403
5.151616389298902 0.153888108137629
5.181394518716814 0.150220987262856
5.211172648134728 0.145526266582524
5.240950777552640 0.140848336748676
5.270728906970554 0.134944675120622
5.300507036388466 0.129588395088332
5.330285165806379 0.126307463682979
5.360063295224291 0.124087713776178
5.389841424642205 0.122734371548589
5.419619554060117 0.122032514165044
5.449397683478030 0.123278394975065
5.479175812895942 0.127204094885876
5.508953942313854 0.131693967238955
5.538732071731768 0.137218155736203
5.568510201149681 0.144324041973392
5.598288330567594 0.149005329976536
5.628066459985506 0.156480614836637
5.657844589403419 0.163029044970158
5.687622718821332 0.169339045083423
5.717400848239245 0.172838257493235
5.747178977657157 0.174755772163096
5.776957107075070 0.173378922750413
5.806735236492982 0.173439369797799
5.836513365910895 0.168862185042931
5.866291495328808 0.162411141819093
5.896069624746721 0.153344084711148
5.925847754164634 0.141543477793627
5.955625883582546 0.126159704233809
5.985404013000459 0.110503918960760
6.015182142418372 0.094868282703500
6.044960271836285 0.079084886997080
6.074738401254197 0.062028745126244
6.104516530672109 0.046070724616259
6.134294660090022 0.031956339051559
6.164072789507935 0.019960958314676
6.193850918925849 0.010356594118853
6.223629048343761 0.003935774418708
6.253407177761674 0.000634693997556
6.283185307179586 0.000634693997556


==> figs/eig-dist-orthog-10-0.dat <==
0.000000000000000 1.808912668390148
0.030063087594161 0.141921550360939
0.060126175188321 0.143504887396794
0.090189262782482 0.142224247147206
0.120252350376643 0.143129011167694
0.150315437970803 0.142497006888676
0.180378525564964 0.142975999605406
0.210441613159125 0.142942736222300
0.240504700753286 0.142620081406169
0.270567788347446 0.143711120372053
0.300630875941607 0.143381812879301
0.330693963535768 0.143980553775213
0.360757051129928 0.143262064700119
0.390820138724089 0.145414205587091
0.420883226318250 0.143830868551236
0.450946313912410 0.143415076262408
0.481009401506571 0.142600123376306
0.511072489100732 0.142779745645079
0.541135576694893 0.143185558918975
0.571198664289053 0.143877437287584
0.601261751883214 0.142510312241919
0.631324839477375 0.143441686968893
0.661387927071535 0.142936083545679
0.691451014665696 0.143258738361808
0.721514102259857 0.142027993186879
0.751577189854018 0.142041298540122
0.781640277448178 0.144559336641261
0.811703365042339 0.144386367049109
0.841766452636500 0.143225474978703
0.871829540230660 0.143055831724861
0.901892627824821 0.143920679685622
0.931955715418982 0.143122358491073
0.962018803013142 0.141984750788841
0.992081890607303 0.143365181187749
1.022144978201464 0.143654572620772
1.052208065795625 0.143335244142954
1.082271153389785 0.143069137078103
1.112334240983946 0.142636713097722
1.142397328578107 0.144346450989382
1.172460416172267 0.142543575625025
1.202523503766428 0.143947290392107
1.232586591360589 0.143757689108401
1.262649678954749 0.141632158927916
1.292712766548910 0.143268717376740
1.322775854143071 0.143385139217612
1.352838941737232 0.143222148640392
1.382902029331392 0.143721099386983
1.412965116925553 0.143178906242354
1.443028204519714 0.142573512669821
1.473091292113874 0.143049179048238
1.503154379708035 0.143747710093471
1.533217467302196 0.142723197893798
1.563280554896356 0.143052505386550
1.593343642490517 0.142200962779032
1.623406730084678 0.141928203037560
1.653469817678838 0.143358528511127
1.683532905272999 0.143321938789711
1.713595992867160 0.143215495963770
1.743659080461321 0.144233355486820
1.773722168055481 0.143910700670691
1.803785255649642 0.144023796173251
1.833848343243803 0.142992631296959
1.863911430837963 0.142284121236796
1.893974518432124 0.143907374332380
1.924037606026285 0.143538150779900
1.954100693620445 0.143761015446712
1.984163781214606 0.142806356351564
2.014226868808767 0.143188885257286
2.044289956402928 0.141964792758976
2.074353043997089 0.143501561058485
2.104416131591249 0.145138119507310
2.134479219185410 0.143045852709930
2.164542306779570 0.142220920808894
2.194605394373731 0.142596797037996
2.224668481967892 0.142057930231675
2.254731569562052 0.144406325078971
2.284794657156213 0.143790952491509
2.314857744750374 0.142789724660012
2.344920832344534 0.143780973476575
2.374983919938695 0.144299882253034
2.405047007532856 0.143305307098158
2.435110095127016 0.142194310102409
2.465173182721177 0.144063712232977
2.495236270315338 0.144309861267965
2.525299357909499 0.143704467695432
2.555362445503659 0.143614656561046
2.585425533097820 0.142676629157451
2.615488620691981 0.142413848430910
2.645551708286142 0.143132337506004
2.675614795880302 0.143973901098593
2.705677883474463 0.143767668123334
2.735740971068624 0.142400543077669
2.765804058662784 0.143045852709930
2.795867146256945 0.142536922948400
2.825930233851106 0.144409651417284
2.855993321445267 0.142141088689441
2.886056409039427 0.143541477118212
2.916119496633588 0.143391791894234
2.946182584227748 0.143548129794829
2.976245671821910 0.142506985903609
3.006308759416070 0.141652116957780
3.036371847010231 0.143185558918976
3.066434934604391 0.144259966193306
3.096498022198552 0.143348549496194
3.126561109792713 1.807981293663157
3.156624197386874 0.143348549496196
3.186687284981034 0.144259966193306
3.216750372575195 0.143185558918976
3.246813460169355 0.141652116957780
3.276876547763516 0.142506985903607
3.306939635357677 0.143548129794831
3.337002722951838 0.143391791894234
3.367065810545999 0.143541477118212
3.397128898140159 0.142141088689441
3.427191985734320 0.144409651417282
3.457255073328481 0.142536922948405
3.487318160922641 0.143045852709927
3.517381248516802 0.142400543077669
3.547444336110963 0.143767668123334
3.577507423705123 0.143973901098593
3.607570511299284 0.143132337506004
3.637633598893445 0.142413848430912
3.667696686487605 0.142676629157451
3.697759774081766 0.143614656561044
3.727822861675927 0.143704467695432
3.757885949270087 0.144309861267963
3.787949036864248 0.144063712232979
3.818012124458409 0.142194310102411
3.848075212052569 0.143305307098158
3.878138299646730 0.144299882253031
3.908201387240891 0.143780973476575
3.938264474835052 0.142789724660012
3.968327562429212 0.143790952491509
3.998390650023373 0.144406325078971
4.028453737617534 0.142057930231675
4.058516825211695 0.142596797037996
4.088579912805855 0.142220920808896
4.118643000400016 0.143045852709925
4.148706087994177 0.145138119507310
4.178769175588338 0.143501561058485
4.208832263182498 0.141964792758978
4.238895350776659 0.143188885257286
4.268958438370819 0.142806356351565
4.299021525964980 0.143761015446713
4.329084613559140 0.143538150779897
4.359147701153302 0.143907374332380
4.389210788747462 0.142284121236797
4.419273876341623 0.142992631296960
4.449336963935783 0.144023796173252
4.479400051529944 0.143910700670691
4.509463139124104 0.144233355486817
4.539526226718266 0.143215495963771
4.569589314312426 0.143321938789711
4.599652401906587 0.143358528511128
4.629715489500748 0.141928203037561
4.659778577094908 0.142200962779032
4.689841664689069 0.143052505386547
4.719904752283230 0.142723197893799
4.749967839877391 0.143747710093471
4.780030927471551 0.143049179048240
4.810094015065712 0.142573512669821
4.840157102659872 0.143178906242354
4.870220190254033 0.143721099386981
4.900283277848194 0.143222148640392
4.930346365442355 0.143385139217613
4.960409453036515 0.143268717376737
4.990472540630677 0.141632158927916
5.020535628224837 0.143757689108402
5.050598715818998 0.143947290392108
5.080661803413158 0.142543575625026
5.110724891007319 0.144346450989382
5.140787978601479 0.142636713097723
5.170851066195640 0.143069137078104
5.200914153789800 0.143335244142954
5.230977241383961 0.143654572620773
5.261040328978122 0.143365181187745
5.291103416572283 0.141984750788837
5.321166504166444 0.143122358491074
5.351229591760605 0.143920679685623
5.381292679354766 0.143055831724861
5.411355766948926 0.143225474978703
5.441418854543087 0.144386367049110
5.471481942137247 0.144559336641262
5.501545029731408 0.142041298540122
5.531608117325568 0.142027993186880
5.561671204919729 0.143258738361809
5.591734292513889 0.142936083545671
5.621797380108052 0.143441686968893
5.651860467702212 0.142510312241920
5.681923555296373 0.143877437287585
5.711986642890533 0.143185558918976
5.742049730484694 0.142779745645080
5.772112818078854 0.142600123376306
5.802175905673015 0.143415076262408
5.832238993267175 0.143830868551236
5.862302080861336 0.145414205587091
5.892365168455497 0.143262064700120
5.922428256049657 0.143980553775205
5.952491343643819 0.143381812879302
5.982554431237980 0.143711120372054
6.012617518832140 0.142620081406170
6.042680606426301 0.142942736222300
6.072743694020462 0.142975999605407
6.102806781614622 0.142497006888677
6.132869869208783 0.143129011167695
6.162932956802943 0.142224247147206
6.192996044397104 0.143504887396795
6.223059131991264 0.141921550360936
6.253122219585426 0.143837521227857
6.283185307179586 0.143837521227857


==> figs/eig-dist-orthog-10-1.dat <==
0.000000000000000 0.285895451459531
0.030063087594161 0.280247329008097
0.060126175188321 0.275753445950449
0.090189262782482 0.266775658850084
0.120252350376643 0.254654482046182
0.150315437970803 0.239682633310079
0.180378525564964 0.222801466383679
0.210441613159125 0.208987183379672
0.240504700753286 0.188919384351698
0.270567788347446 0.174010736043496
0.300630875941607 0.159547817068918
0.330693963535768 0.144898623148944
0.360757051129928 0.132604476752891
0.390820138724089 0.123467025413616
0.420883226318250 0.116628073846980
0.450946313912410 0.112001137256907
0.481009401506571 0.111455617773965
0.511072489100732 0.111701766808951
0.541135576694893 0.114628944522297
0.571198664289053 0.119974370187464
0.601261751883214 0.124923961593667
0.631324839477375 0.130961265627444
0.661387927071535 0.138272557234188
0.691451014665696 0.145025024004748
0.721514102259857 0.150446955451059
0.751577189854018 0.157092979395680
0.781640277448178 0.160206432054421
0.811703365042339 0.162598069299756
0.841766452636500 0.163752308693542
0.871829540230660 0.164999685560025
0.901892627824821 0.162468342105642
0.931955715418982 0.158506673177694
0.962018803013142 0.155007365274920
0.992081890607303 0.149645307918200
1.022144978201464 0.145164730213794
1.052208065795625 0.139652987633097
1.082271153389785 0.135388621918880
1.112334240983946 0.131147540572839
1.142397328578107 0.128080656650447
1.172460416172267 0.127771307187559
1.202523503766428 0.126171338460150
1.232586591360589 0.126666962868433
1.262649678954749 0.128476490909411
1.292712766548910 0.131307204811748
1.322775854143071 0.134044781241389
1.352838941737232 0.139150710548193
1.382902029331392 0.142523617595160
1.412965116925553 0.148604164026977
1.443028204519714 0.151318456088443
1.473091292113874 0.155602779832520
1.503154379708035 0.157691720291592
1.533217467302196 0.159138677456711
1.563280554896356 0.159072150690499
1.593343642490517 0.158643053048430
1.623406730084678 0.155799033792848
1.653469817678838 0.154079316886257
1.683532905272999 0.149745098067520
1.713595992867160 0.145394247557227
1.743659080461321 0.143238780331945
1.773722168055481 0.137277982079313
1.803785255649642 0.132990331996922
1.833848343243803 0.129028663068973
1.863911430837963 0.127694801406414
1.893974518432124 0.126181317475083
1.924037606026285 0.126034958589415
1.954100693620445 0.127661538023308
1.984163781214606 0.130498904602268
2.014226868808767 0.134287603938065
2.044289956402928 0.136938695571628
2.074353043997089 0.141465842012385
2.104416131591249 0.147233712643001
2.134479219185410 0.152273115183591
2.164542306779570 0.157721657336385
2.194605394373731 0.160984795219107
2.224668481967892 0.162225519408968
2.254731569562052 0.163136936106076
2.284794657156213 0.163336516404715
2.314857744750374 0.162275414483627
2.344920832344534 0.158849286023686
2.374983919938695 0.153606976846150
2.405047007532856 0.147908959320057
2.435110095127016 0.141841718241483
2.465173182721177 0.134477205221769
2.495236270315338 0.127528484490884
2.525299357909499 0.122499060965226
2.555362445503659 0.116604789478806
2.585425533097820 0.112849353526115
2.615488620691981 0.110973298718924
2.645551708286142 0.110620706857998
2.675614795880302 0.114791935099518
2.705677883474463 0.119857948346593
2.735740971068624 0.128024108899167
2.765804058662784 0.139057573075495
2.795867146256945 0.152306378566693
2.825930233851106 0.166200493690160
2.855993321445267 0.182103717153237
2.886056409039427 0.199334149602252
2.916119496633588 0.215869377344347
2.946182584227748 0.230345601672161
2.976245671821910 0.247386432837477
3.006308759416070 0.259174975810317
3.036371847010231 0.270690759041686
3.066434934604391 0.278733845076766
3.096498022198552 0.284278851040567
3.126561109792713 0.288220561938652
3.156624197386874 0.284278851040571
3.186687284981034 0.278733845076766
3.216750372575195 0.270690759041686
3.246813460169355 0.259174975810317
3.276876547763516 0.247386432837474
3.306939635357677 0.230345601672165
3.337002722951838 0.215869377344347
3.367065810545999 0.199334149602252
3.397128898140159 0.182103717153237
3.427191985734320 0.166200493690157
3.457255073328481 0.152306378566697
3.487318160922641 0.139057573075493
3.517381248516802 0.128024108899167
3.547444336110963 0.119857948346593
3.577507423705123 0.114791935099518
3.607570511299284 0.110620706857998
3.637633598893445 0.110973298718925
3.667696686487605 0.112849353526115
3.697759774081766 0.116604789478804
3.727822861675927 0.122499060965226
3.757885949270087 0.127528484490882
3.787949036864248 0.134477205221771
3.818012124458409 0.141841718241485
3.848075212052569 0.147908959320057
3.878138299646730 0.153606976846148
3.908201387240891 0.158849286023686
3.938264474835052 0.162275414483627
3.968327562429212 0.163336516404715
3.998390650023373 0.163136936106076
4.028453737617534 0.162225519408968
4.058516825211695 0.160984795219107
4.088579912805855 0.157721657336388
4.118643000400016 0.152273115183587
4.148706087994177 0.147233712643001
4.178769175588338 0.141465842012385
4.208832263182498 0.136938695571630
4.238895350776659 0.134287603938065
4.268958438370819 0.130498904602269
4.299021525964980 0.127661538023309
4.329084613559140 0.126034958589412
4.359147701153302 0.126181317475083
4.389210788747462 0.127694801406415
4.419273876341623 0.129028663068974
4.449336963935783 0.132990331996923
4.479400051529944 0.137277982079313
4.509463139124104 0.143238780331941
4.539526226718266 0.145394247557228
4.569589314312426 0.149745098067520
4.599652401906587 0.154079316886258
4.629715489500748 0.155799033792849
4.659778577094908 0.158643053048430
4.689841664689069 0.159072150690495
4.719904752283230 0.159138677456712
4.749967839877391 0.157691720291592
4.780030927471551 0.155602779832522
4.810094015065712 0.151318456088443
4.840157102659872 0.148604164026977
4.870220190254033 0.142523617595158
4.900283277848194 0.139150710548193
4.930346365442355 0.134044781241390
4.960409453036515 0.131307204811745
4.990472540630677 0.128476490909411
5.020535628224837 0.126666962868434
5.050598715818998 0.126171338460151
5.080661803413158 0.127771307187560
5.110724891007319 0.128080656650447
5.140787978601479 0.131147540572840
5.170851066195640 0.135388621918881
5.200914153789800 0.139652987633097
5.230977241383961 0.145164730213795
5.261040328978122 0.149645307918196
5.291103416572283 0.155007365274917
5.321166504166444 0.158506673177694
5.351229591760605 0.162468342105643
5.381292679354766 0.164999685560026
5.411355766948926 0.163752308693543
5.441418854543087 0.162598069299758
5.471481942137247 0.160206432054421
5.501545029731408 0.157092979395680
5.531608117325568 0.150446955451060
5.561671204919729 0.145025024004749
5.591734292513889 0.138272557234181
5.621797380108052 0.130961265627445
5.651860467702212 0.124923961593668
5.681923555296373 0.119974370187465
5.711986642890533 0.114628944522298
5.742049730484694 0.111701766808951
5.772112818078854 0.111455617773965
5.802175905673015 0.112001137256907
5.832238993267175 0.116628073846981
5.862302080861336 0.123467025413617
5.892365168455497 0.132604476752891
5.922428256049657 0.144898623148937
5.952491343643819 0.159547817068919
5.982554431237980 0.174010736043497
6.012617518832140 0.188919384351699
6.042680606426301 0.208987183379673
6.072743694020462 0.222801466383680
6.102806781614622 0.239682633310080
6.132869869208783 0.254654482046184
6.162932956802943 0.266775658850085
6.192996044397104 0.275753445950450
6.223059131991264 0.280247329008090
6.253122219585426 0.285895451459533
6.283185307179586 0.285895451459533


==> figs/eig-dist-unitary-10-0.dat <==
0.000000000000000 0.157979997640014
0.029360679005512 0.158967713216842
0.058721358011024 0.158576032901893
0.088082037016536 0.160353920940184
0.117442716022048 0.159737450183612
0.146803395027560 0.159495630163078
0.176164074033073 0.159243592395198
0.205524753038585 0.158572626986111
0.234885432044097 0.159093732100782
0.264246111049609 0.159165256332208
0.293606790055121 0.159529689320900
0.322967469060633 0.158194570334290
0.352328148066145 0.159233374647851
0.381688827071657 0.159590995804979
0.411049506077169 0.159754479762522
0.440410185082681 0.159042643364050
0.469770864088193 0.158501102754685
0.499131543093705 0.160067824014482
0.528492222099218 0.160057606267135
0.557852901104730 0.159195909574247
0.587213580110242 0.158456825849517
0.616574259115754 0.160043982604007
0.645934938121266 0.158851912080248
0.675295617126778 0.159713608773136
0.704656296132290 0.159175474079554
0.734016975137802 0.158855317996031
0.763377654143314 0.158940465890585
0.792738333148826 0.158439796270606
0.822099012154338 0.159451353257909
0.851459691159851 0.160268773045630
0.880820370165363 0.157717742124787
0.910181049170875 0.159441135510563
0.939541728176387 0.158088986945043
0.968902407181899 0.159209533237375
0.998263086187411 0.160139348245908
1.027623765192923 0.159018801953575
1.056984444198435 0.159608025383889
1.086345123203947 0.158831476585555
1.115705802209459 0.159890716393809
1.145066481214971 0.159475194668385
1.174427160220483 0.159447947342129
1.203787839225995 0.158477261344209
1.233148518231508 0.160261961214065
1.262509197237020 0.158480667259993
1.291869876242532 0.159434323678998
1.321230555248044 0.159185691826902
1.350591234253556 0.159836221741293
1.379951913259068 0.158235441323676
1.409312592264580 0.158776981933042
1.438673271270092 0.158160511176467
1.468033950275604 0.159243592395199
1.497394629281116 0.159509253826205
1.526755308286629 0.158548785575636
1.556115987292141 0.159482006499950
1.585476666297652 0.159669331867967
1.614837345303165 0.159168662247991
1.644198024308677 0.157588317325065
1.673558703314189 0.159342363952879
1.702919382319701 0.160640017865887
1.732280061325213 0.160074635846046
1.761640740330725 0.159764697509869
1.791001419336237 0.160146160077472
1.820362098341749 0.158746328691000
1.849722777347262 0.159757885678306
1.879083456352773 0.157561069998807
1.908444135358285 0.157247725746848
1.937804814363798 0.158095798776607
1.967165493369310 0.158790605596168
1.996526172374822 0.159301492963494
2.025886851380334 0.159206127321595
2.055247530385846 0.159049455195613
2.084608209391358 0.159488818331515
2.113968888396870 0.159029019700922
2.143329567402382 0.159934993298976
2.172690246407894 0.158977930964190
2.202050925413406 0.159403670436958
2.231411604418919 0.158627121638627
2.260772283424430 0.160030358940877
2.290132962429943 0.158140075681774
2.319493641435455 0.160364138687531
2.348854320440967 0.158487479091558
2.378214999446479 0.159321928458189
2.407575678451991 0.159270839721451
2.436936357457503 0.159914557804286
2.466297036463015 0.158347836544489
2.495657715468527 0.159464976921037
2.525018394474039 0.159590995804980
2.554379073479551 0.159430917763218
2.583739752485063 0.157840355092941
2.613100431490576 0.158708863617399
2.642461110496088 0.159117573511259
2.671821789501600 0.158521538249379
2.701182468507112 0.158759952354129
2.730543147512624 0.159826003993947
2.759903826518136 0.158306965555103
2.789264505523648 0.159849845404422
2.818625184529160 0.160040576688226
2.847985863534672 0.158637339385973
2.877346542540184 0.160554869971328
2.906707221545697 0.159120979427041
2.936067900551209 0.158323995134014
2.965428579556721 0.159965646541018
2.994789258562232 0.160258555298282
3.024149937567745 0.159917963720065
3.053510616573257 0.159907745972721
3.082871295578769 0.159029019700920
3.112231974584281 0.157162577852295
3.141592653589793 0.159182285911120
3.170953332595305 0.158674804459577
3.200314011600817 0.158667992628008
3.229674690606330 0.159512659741990
3.259035369611841 0.158981336879972
3.288396048617353 0.160449286582083
3.317756727622866 0.158879159406507
3.347117406628378 0.158238847239457
3.376478085633890 0.158535161912506
3.405838764639402 0.158644151217537
3.435199443644914 0.158994960543101
3.464560122650426 0.159403670436961
3.493920801655938 0.160640017865885
3.523281480661450 0.158504508670466
3.552642159666962 0.158473855428429
3.582002838672474 0.158232035407893
3.611363517677987 0.160238119803591
3.640724196683498 0.158841694332903
3.670084875689010 0.159999705698835
3.699445554694523 0.159342363952882
3.728806233700035 0.158787199680388
3.758166912705547 0.158330806965578
3.787527591711059 0.157114895031342
3.816888270716571 0.158555597407199
3.846248949722083 0.159216345068941
3.875609628727595 0.159294681131929
3.904970307733107 0.159080108437655
3.934330986738619 0.158889377153853
3.963691665744131 0.158671398543790
3.993052344749644 0.160159783740604
4.022413023755155 0.158259282734148
4.051773702760668 0.160125724582780
4.081134381766180 0.159315116626624
4.110495060771692 0.159073296606090
4.139855739777204 0.159236780563630
4.169216418782717 0.158960901385279
4.198577097788228 0.158541973744072
4.227937776793740 0.159134603090169
4.257298455799252 0.159468382836822
4.286659134804764 0.159597807636539
4.316019813810277 0.158150293429123
4.345380492815789 0.159904340056939
4.374741171821301 0.158541973744072
4.404101850826812 0.159315116626619
4.433462529832325 0.158490885007340
4.462823208837837 0.159522877489336
4.492183887843349 0.159720420604702
4.521544566848861 0.159774915257212
4.550905245854374 0.159308304795060
4.580265924859885 0.159321928458189
4.609626603865397 0.159270839721451
4.638987282870910 0.158432984439043
4.668347961876422 0.160037170772444
4.697708640881934 0.159788538920345
4.727069319887446 0.159952022877889
4.756429998892957 0.159110761679694
4.785790677898469 0.158453419933736
4.815151356903981 0.158341024712920
4.844512035909494 0.159338958037095
4.873872714915007 0.159430917763218
4.903233393920519 0.159342363952882
4.932594072926030 0.158313777386667
4.961954751931542 0.159246998310981
4.991315430937054 0.159253810142540
5.020676109942567 0.159011990122011
5.050036788948079 0.161249676790895
5.079397467953591 0.158610092059716
5.108758146959103 0.159444541426347
5.138118825964614 0.160026953025097
5.167479504970126 0.158501102754682
5.196840183975639 0.159103949848125
5.226200862981152 0.158892783069636
5.255561541986664 0.159304898879278
5.284922220992176 0.159332146205535
5.314282899997687 0.160302832203453
5.343643579003199 0.157172795599641
5.373004258008711 0.159158444500645
5.402364937014223 0.158988148711531
5.431725616019736 0.159250404226763
5.461086295025248 0.158780387848819
5.490446974030760 0.159178879995338
5.519807653036272 0.158157105260688
5.549168332041784 0.160159783740601
5.578529011047296 0.158715675448958
5.607889690052809 0.160796689991867
5.637250369058321 0.157942532566411
5.666611048063833 0.159219750984724
5.695971727069344 0.159696579194227
5.725332406074856 0.159093732100783
5.754693085080368 0.160061012182919
5.784053764085880 0.160275584877185
5.813414443091394 0.159270839721456
5.842775122096906 0.159301492963496
5.872135801102417 0.159379829026485
5.901496480107929 0.160783066328738
5.930857159113441 0.158640745301755
5.960217838118953 0.160091665424958
5.989578517124465 0.157833543261377
6.018939196129978 0.158569221070330
6.048299875135490 0.158320589218232
6.077660554141001 0.159011990122007
6.107021233146514 0.159836221741296
6.136381912152026 0.157680277051184
6.165742591157538 0.158582844733454
6.195103270163051 0.159747667930959
6.224463949168562 0.158637339385973
6.253824628174074 0.159546718899812
6.283185307179586 0.159546718899812


==> figs/eig-dist-unitary-10-1.dat <==
0.000000000000000 0.127054282337941
0.029360679005512 0.130719047719553
0.058721358011024 0.135361310930646
0.088082037016536 0.141832550916762
0.117442716022048 0.151348679612135
0.146803395027560 0.160047388519789
0.176164074033073 0.169025382521580
0.205524753038585 0.177938664123510
0.234885432044097 0.183704879542718
0.264246111049609 0.189641390751034
0.293606790055121 0.191398843294632
0.322967469060633 0.190448592791407
0.352328148066145 0.187209566882567
0.381688827071657 0.180431794476056
0.411049506077169 0.173262341754595
0.440410185082681 0.164539791436466
0.469770864088193 0.155595856592497
0.499131543093705 0.145950303097402
0.528492222099218 0.138917087007227
0.557852901104730 0.132377728705468
0.587213580110242 0.127245013621743
0.616574259115754 0.127221172211268
0.645934938121266 0.129271533512132
0.675295617126778 0.132326639968735
0.704656296132290 0.140957230560745
0.734016975137802 0.148061970882345
0.763377654143314 0.155834270697249
0.792738333148826 0.165834039433690
0.822099012154338 0.174461224109917
0.851459691159851 0.183759374195233
0.880820370165363 0.187420733661061
0.910181049170875 0.191075281295326
0.939541728176387 0.191245577084434
0.968902407181899 0.188347142753810
0.998263086187411 0.182904489333909
1.027623765192923 0.175809966759656
1.056984444198435 0.167891212566118
1.086345123203947 0.159458165089474
1.115705802209459 0.150248568814496
1.145066481214971 0.141532830327931
1.174427160220483 0.133246237229921
1.203787839225995 0.129952716668564
1.233148518231508 0.127275666863782
1.262509197237020 0.127732059578593
1.291869876242532 0.131747634285766
1.321230555248044 0.135644001940566
1.350591234253556 0.144734391163167
1.379951913259068 0.153038013840090
1.409312592264580 0.161368883843271
1.438673271270092 0.172141795462261
1.468033950275604 0.179631404267248
1.497394629281116 0.184757307519406
1.526755308286629 0.190840273106357
1.556115987292141 0.190499681528141
1.585476666297652 0.189617549340557
1.614837345303165 0.185704152106851
1.644198024308677 0.179403207909841
1.673558703314189 0.170384342918663
1.702919382319701 0.164144705205736
1.732280061325213 0.151968556284490
1.761640740330725 0.144805915394593
1.791001419336237 0.136400115244206
1.820362098341749 0.131049421550422
1.849722777347262 0.128154393135582
1.879083456352773 0.127456180400237
1.908444135358285 0.130143447952366
1.937804814363798 0.134594979879658
1.967165493369310 0.141880233737711
1.996526172374822 0.149890947657368
2.025886851380334 0.159308304795060
2.055247530385846 0.167087416441526
2.084608209391358 0.175772501686053
2.113968888396870 0.183687849963808
2.143329567402382 0.187608059029079
2.172690246407894 0.191024192558595
2.202050925413406 0.190118218960536
2.231411604418919 0.188527656290267
2.260772283424430 0.182022357146326
2.290132962429943 0.174992546971934
2.319493641435455 0.165994117475453
2.348854320440967 0.155994348739012
2.378214999446479 0.148906637996323
2.407575678451991 0.138276774840177
2.436936357457503 0.132588895483963
2.466297036463015 0.128678904166036
2.495657715468527 0.128580132608351
2.525018394474039 0.129332839996212
2.554379073479551 0.131853217675015
2.583739752485063 0.138641207828869
2.613100431490576 0.147336510820744
2.642461110496088 0.154414003816086
2.671821789501600 0.163933538427242
2.701182468507112 0.172942185671070
2.730543147512624 0.182567303671473
2.759903826518136 0.184733466108933
2.789264505523648 0.191054845800632
2.818625184529160 0.191013974811249
2.847985863534672 0.188762664479236
2.877346542540184 0.183204209922735
2.906707221545697 0.177073561514841
2.936067900551209 0.169801931319915
2.965428579556721 0.159914557804286
2.994789258562232 0.151355491443699
3.024149937567745 0.142983750451133
3.053510616573257 0.135112679078548
3.082871295578769 0.130048082310465
3.112231974584281 0.127796771978455
3.141592653589793 0.127602634778871
3.170953332595305 0.129864162858230
3.200314011600817 0.135194421057316
3.229674690606330 0.142857731567195
3.259035369611841 0.152053704179045
3.288396048617353 0.159355987616008
3.317756727622866 0.169059441679403
3.347117406628378 0.176337883705890
3.376478085633890 0.183623137563944
3.405838764639402 0.190063724308024
3.435199443644914 0.191913136577741
3.464560122650426 0.190193149107746
3.493920801655938 0.186054961432411
3.523281480661450 0.180728109149103
3.552642159666962 0.173923089416337
3.582002838672474 0.163647441501538
3.611363517677987 0.155030474572659
3.640724196683498 0.145122665562336
3.670084875689010 0.138395981892553
3.699445554694523 0.132687667041646
3.728806233700035 0.129373710985598
3.758166912705547 0.127486833642277
3.787527591711059 0.128638033176648
3.816888270716571 0.134945789205220
3.846248949722083 0.141202456497062
3.875609628727595 0.147094690800208
3.904970307733107 0.156089714380912
3.934330986738619 0.166413045116659
3.963691665744131 0.174921022740506
3.993052344749644 0.181773725294233
4.022413023755155 0.187774948902403
4.051773702760668 0.190077347971153
4.081134381766180 0.190962886074516
4.110495060771692 0.187608059029082
4.139855739777204 0.183302981480418
4.169216418782717 0.176024539453933
4.198577097788228 0.166273402569591
4.227937776793740 0.158238847239460
4.257298455799252 0.150088490772735
4.286659134804764 0.141703126117037
4.316019813810277 0.136536351875494
4.345380492815789 0.129717708479597
4.374741171821301 0.127221172211268
4.404101850826812 0.127578793368392
4.433462529832325 0.131516032012581
4.462823208837837 0.137571750273273
4.492183887843349 0.143804576154638
4.521544566848861 0.153317298934224
4.550905245854374 0.161590268369111
4.580265924859885 0.171194950874821
4.609626603865397 0.179999243171716
4.638987282870910 0.185373778275981
4.668347961876422 0.189150938878403
4.697708640881934 0.190479246033448
4.727069319887446 0.189927487676737
4.756429998892957 0.184321350299291
4.785790677898469 0.180101420645187
4.815151356903981 0.171443582726914
4.844512035909494 0.162251016030847
4.873872714915007 0.152452196325559
4.903233393920519 0.145054547246693
4.932594072926030 0.137186881789888
4.961954751931542 0.131516032012581
4.991315430937054 0.128093086651499
5.020676109942567 0.127265449116437
5.050036788948079 0.129772203132111
5.079397467953591 0.135099055415420
5.108758146959103 0.141553265822625
5.138118825964614 0.149659345384182
5.167479504970126 0.159717014688915
5.196840183975639 0.167843529745164
5.226200862981152 0.176760217262881
5.255561541986664 0.183681038132244
5.284922220992176 0.187754513407715
5.314282899997687 0.191211517926614
5.343643579003199 0.190721066053982
5.373004258008711 0.187969086101992
5.402364937014223 0.179958372182330
5.431725616019736 0.174474847773048
5.461086295025248 0.166137165938299
5.490446974030760 0.158487479091558
5.519807653036272 0.147455717873120
5.549168332041784 0.139829872436849
5.578529011047296 0.132214244747921
5.607889690052809 0.127953444104434
5.637250369058321 0.128944565597045
5.666611048063833 0.128290629766869
5.695971727069344 0.132619548726003
5.725332406074856 0.138021331156519
5.754693085080368 0.145568840529800
5.784053764085880 0.154502557626413
5.813414443091394 0.164832700193734
5.842775122096906 0.173013709902498
5.872135801102417 0.181709012894369
5.901496480107929 0.186146921158533
5.930857159113441 0.190182931360400
5.960217838118953 0.190356633065290
5.989578517124465 0.188830782794874
6.018939196129978 0.183323416975116
6.048299875135490 0.179944748519207
6.077660554141001 0.169962009361672
6.107021233146514 0.160023547109315
6.136381912152026 0.151590499632670
6.165742591157538 0.142823672409369
6.195103270163051 0.135548636298666
6.224463949168562 0.130054894142031
6.253824628174074 0.127279072779565
6.283185307179586 0.127279072779565


==> figs/eig-spacing-orthog-09--1.dat <==
0.000000000000000 0.098511111111111
0.010000000000000 0.098688888888889
0.020000000000000 0.100277777777778
0.030000000000000 0.099911111111111
0.040000000000000 0.102800000000000
0.050000000000000 0.108433333333333
0.060000000000000 0.109055555555555
0.070000000000000 0.110555555555556
0.080000000000000 0.116533333333333
0.090000000000000 0.120933333333333
0.100000000000000 0.125588888888889
0.110000000000000 0.130211111111111
0.120000000000000 0.136133333333333
0.130000000000000 0.142300000000000
0.140000000000000 0.149844444444445
0.150000000000000 0.156266666666667
0.160000000000000 0.164211111111111
0.170000000000000 0.170022222222223
0.180000000000000 0.180433333333333
0.190000000000000 0.189544444444444
0.200000000000000 0.198344444444445
0.210000000000000 0.205888888888889
0.220000000000000 0.215233333333333
0.230000000000000 0.225033333333334
0.240000000000000 0.240888888888889
0.250000000000000 0.250088888888889
0.260000000000000 0.259000000000000
0.270000000000000 0.268855555555555
0.280000000000000 0.282077777777779
0.290000000000000 0.294744444444444
0.300000000000000 0.305244444444444
0.310000000000000 0.317411111111111
0.320000000000000 0.331922222222222
0.330000000000000 0.338955555555555
0.340000000000000 0.356111111111111
0.350000000000000 0.367044444444446
0.360000000000000 0.380900000000000
0.370000000000000 0.392077777777777
0.380000000000000 0.407388888888889
0.390000000000000 0.416011111111111
0.400000000000000 0.433166666666666
0.410000000000000 0.450800000000002
0.420000000000000 0.464277777777777
0.430000000000000 0.469022222222222
0.440000000000000 0.485544444444444
0.450000000000000 0.501155555555555
0.460000000000000 0.509033333333333
0.470000000000000 0.528544444444447
0.480000000000000 0.538877777777777
0.490000000000000 0.548077777777777
0.500000000000000 0.570644444444444
0.510000000000000 0.574811111111111
0.520000000000000 0.589100000000000
0.530000000000000 0.607566666666666
0.540000000000000 0.614711111111111
0.550000000000000 0.629133333333333
0.560000000000000 0.642588888888888
0.570000000000000 0.650500000000007
0.580000000000000 0.662677777777777
0.590000000000000 0.670288888888888
0.600000000000000 0.688566666666666
0.610000000000000 0.703455555555555
0.620000000000000 0.706788888888888
0.630000000000000 0.715177777777777
0.640000000000000 0.732188888888888
0.650000000000000 0.737911111111111
0.660000000000000 0.752877777777777
0.670000000000000 0.758244444444444
0.680000000000000 0.764799999999999
0.690000000000000 0.778222222222222
0.700000000000000 0.783522222222230
0.710000000000000 0.794266666666666
0.720000000000000 0.801211111111110
0.730000000000000 0.809922222222222
0.740000000000000 0.814066666666666
0.750000000000000 0.811699999999999
0.760000000000000 0.824755555555555
0.770000000000000 0.835144444444444
0.780000000000000 0.837955555555555
0.790000000000000 0.838566666666666
0.800000000000000 0.842322222222222
0.810000000000000 0.848722222222221
0.820000000000000 0.847533333333333
0.830000000000000 0.854144444444453
0.840000000000000 0.866033333333333
0.850000000000000 0.859199999999999
0.860000000000000 0.861699999999999
0.870000000000000 0.859899999999999
0.880000000000000 0.864922222222222
0.890000000000000 0.868455555555555
0.900000000000000 0.863144444444444
0.910000000000000 0.864111111111110
0.920000000000000 0.864366666666666
0.930000000000000 0.867077777777777
0.940000000000000 0.867399999999999
0.950000000000000 0.855366666666675
0.960000000000000 0.858133333333333
0.970000000000000 0.855444444444444
0.980000000000000 0.845844444444444
0.990000000000000 0.850699999999999
1.000000000000000 0.852299999999999
1.010000000000000 0.843844444444444
1.020000000000000 0.846377777777777
1.030000000000000 0.837255555555555
1.040000000000000 0.828322222222222
1.050000000000000 0.828477777777777
1.060000000000000 0.824599999999999
1.070000000000000 0.817855555555555
1.080000000000000 0.813177777777777
1.090000000000000 0.802188888888888
1.100000000000000 0.805799999999999
1.110000000000000 0.786677777777777
1.120000000000000 0.780933333333333
1.130000000000000 0.773922222222222
1.140000000000000 0.769044444444444
1.150000000000000 0.761911111111127
1.160000000000000 0.755044444444444
1.170000000000000 0.750166666666666
1.180000000000000 0.737355555555555
1.190000000000000 0.729611111111110
1.200000000000000 0.718411111111110
1.210000000000000 0.713744444444444
1.220000000000000 0.702466666666666
1.230000000000000 0.702955555555555
1.240000000000000 0.686911111111111
1.250000000000000 0.675666666666666
1.260000000000000 0.669011111111111
1.270000000000000 0.657433333333333
1.280000000000000 0.654033333333333
1.290000000000000 0.636755555555555
1.300000000000000 0.632044444444444
1.310000000000000 0.627288888888888
1.320000000000000 0.612177777777777
1.330000000000000 0.600844444444444
1.340000000000000 0.598166666666666
1.350000000000000 0.579166666666666
1.360000000000000 0.569988888888888
1.370000000000000 0.555166666666666
1.380000000000000 0.551844444444444
1.390000000000000 0.541622222222222
1.400000000000000 0.533622222222234
1.410000000000000 0.521822222222222
1.420000000000000 0.504577777777777
1.430000000000000 0.500811111111111
1.440000000000000 0.485733333333333
1.450000000000000 0.472888888888889
1.460000000000000 0.476366666666666
1.470000000000000 0.458833333333333
1.480000000000000 0.447433333333333
1.490000000000000 0.445377777777777
1.500000000000000 0.429366666666666
1.510000000000000 0.418044444444444
1.520000000000000 0.411311111111111
1.530000000000000 0.402944444444444
1.540000000000000 0.394088888888889
1.550000000000000 0.381155555555555
1.560000000000000 0.373611111111111
1.570000000000000 0.359488888888889
1.580000000000000 0.353633333333333
1.590000000000000 0.351577777777777
1.600000000000000 0.339844444444444
1.610000000000000 0.328200000000000
1.620000000000000 0.325444444444444
1.630000000000000 0.312211111111111
1.640000000000000 0.303622222222222
1.650000000000000 0.296955555555555
1.660000000000000 0.290088888888895
1.670000000000000 0.279833333333333
1.680000000000000 0.272355555555555
1.690000000000000 0.268022222222222
1.700000000000000 0.257066666666666
1.710000000000000 0.245422222222222
1.720000000000000 0.239322222222222
1.730000000000000 0.234177777777778
1.740000000000000 0.227533333333333
1.750000000000000 0.224833333333333
1.760000000000000 0.212555555555555
1.770000000000000 0.209622222222222
1.780000000000000 0.199988888888889
1.790000000000000 0.200288888888889
1.800000000000000 0.191933333333333
1.810000000000000 0.183311111111111
1.820000000000000 0.175988888888889
1.830000000000000 0.172366666666667
1.840000000000000 0.165977777777778
1.850000000000000 0.162388888888889
1.860000000000000 0.155700000000000
1.870000000000000 0.149966666666667
1.880000000000000 0.148088888888889
1.890000000000000 0.138344444444444
1.900000000000000 0.132055555555555
1.910000000000000 0.131166666666669
1.920000000000000 0.125822222222222
1.930000000000000 0.122600000000000
1.940000000000000 0.119588888888889
1.950000000000000 0.111544444444444
1.960000000000000 0.106877777777778
1.970000000000000 0.107211111111111
1.980000000000000 0.100877777777778
1.990000000000000 0.096377777777778
2.000000000000000 0.093122222222220
2.010000000000000 0.088133333333335
2.020000000000000 0.088199999999998
2.030000000000000 0.080700000000002
2.040000000000000 0.078700000000002
2.050000000000000 0.076811111111109
2.060000000000000 0.072211111111113
2.070000000000000 0.071011111111109
2.080000000000000 0.067555555555557
2.090000000000000 0.066988888888887
2.100000000000000 0.062366666666668
2.110000000000000 0.059488888888888
2.120000000000000 0.056377777777779
2.130000000000000 0.053811111111110
2.140000000000000 0.054077777777779
2.150000000000000 0.049922222222221
2.160000000000000 0.048888888888890
2.170000000000000 0.045544444444443
2.180000000000000 0.043466666666668
2.190000000000000 0.042544444444443
2.200000000000000 0.037088888888890
2.210000000000000 0.039088888888888
2.220000000000000 0.037122222222223
2.230000000000000 0.034699999999999
2.240000000000000 0.033655555555556
2.250000000000000 0.031944444444444
2.260000000000000 0.030822222222223
2.270000000000000 0.029288888888888
2.280000000000000 0.027144444444445
2.290000000000000 0.026122222222222
2.300000000000000 0.025411111111112
2.310000000000000 0.024733333333334
2.320000000000000 0.024177777777777
2.330000000000000 0.022122222222223
2.340000000000000 0.022155555555555
2.350000000000000 0.018611111111112
2.360000000000000 0.018744444444444
2.370000000000000 0.017555555555556
2.380000000000000 0.017666666666666
2.390000000000000 0.014677777777778
2.400000000000000 0.016155555555555
2.410000000000000 0.013688888888889
2.420000000000000 0.014033333333333
2.430000000000000 0.012433333333334
2.440000000000000 0.012477777777777
2.450000000000000 0.012111111111111
2.460000000000000 0.011177777777778
2.470000000000000 0.010344444444445
2.480000000000000 0.010511111111111
2.490000000000000 0.009922222222222
2.500000000000000 0.008833333333333
2.510000000000000 0.009066666666667
2.520000000000000 0.007644444444444
2.530000000000000 0.007655555555556
2.540000000000000 0.007522222222222
2.550000000000000 0.007322222222222
2.560000000000000 0.006244444444445
2.570000000000000 0.006366666666667
2.580000000000000 0.005333333333333
2.590000000000000 0.005333333333333
2.600000000000000 0.004833333333333
2.610000000000000 0.005822222222222
2.620000000000000 0.004644444444445
2.630000000000000 0.004355555555555
2.640000000000000 0.004000000000000
2.650000000000000 0.003677777777778
2.660000000000000 0.003588888888889
2.670000000000000 0.003466666666667
2.680000000000000 0.003188888888889
2.690000000000000 0.003244444444444
2.700000000000000 0.002711111111111
2.710000000000000 0.002822222222222
2.720000000000000 0.002222222222222
2.730000000000000 0.002555555555555
2.740000000000000 0.002633333333333
2.750000000000000 0.002466666666667
2.760000000000000 0.002300000000000
2.770000000000000 0.002011111111111
2.780000000000000 0.001833333333333
2.790000000000000 0.001722222222222
2.800000000000000 0.001622222222222
2.810000000000000 0.001622222222222
2.820000000000000 0.001600000000000
2.830000000000000 0.001455555555556
2.840000000000000 0.001655555555556
2.850000000000000 0.001211111111111
2.860000000000000 0.001411111111111
2.870000000000000 0.001144444444444
2.880000000000000 0.000955555555556
2.890000000000000 0.001200000000000
2.900000000000000 0.001155555555556
2.910000000000000 0.000900000000000
2.920000000000000 0.000544444444444
2.930000000000000 0.000855555555556
2.940000000000000 0.000655555555556
2.950000000000000 0.000822222222222
2.960000000000000 0.000655555555556
2.970000000000000 0.000611111111111
2.980000000000000 0.000488888888889
2.990000000000000 0.000544444444444
3.000000000000000 0.000588888888889
3.010000000000000 0.000444444444444
3.020000000000000 0.000477777777778
3.030000000000000 0.000411111111111
3.040000000000000 0.000477777777778
3.050000000000000 0.000466666666667
3.060000000000000 0.000388888888889
3.070000000000000 0.000366666666667
3.080000000000000 0.000366666666667
3.090000000000000 0.000311111111111
3.100000000000000 0.000277777777778
3.110000000000000 0.000300000000000
3.120000000000000 0.000266666666667
3.130000000000000 0.000300000000000
3.140000000000000 0.000288888888889
3.150000000000000 0.000222222222222
3.160000000000000 0.000222222222222
3.170000000000000 0.000255555555556
3.180000000000000 0.000188888888889
3.190000000000000 0.000133333333333
3.200000000000000 0.000244444444444
3.210000000000000 0.000188888888889
3.220000000000000 0.000177777777778
3.230000000000000 0.000144444444444
3.240000000000000 0.000133333333333
3.250000000000000 0.000177777777778
3.260000000000000 0.000144444444444
3.270000000000000 0.000144444444444
3.280000000000000 0.000066666666667
3.290000000000000 0.000144444444444
3.300000000000000 0.000144444444444
3.310000000000000 0.000122222222222
3.320000000000000 0.000111111111111
3.330000000000000 0.000088888888889
3.340000000000000 0.000144444444444
3.350000000000000 0.000122222222222
3.360000000000000 0.000088888888889
3.370000000000000 0.000144444444444
3.380000000000000 0.000022222222222
3.390000000000000 0.000066666666667
3.400000000000000 0.000033333333333
3.410000000000000 0.000088888888889
3.420000000000000 0.000122222222222
3.430000000000000 0.000077777777778
3.440000000000000 0.000055555555556
3.450000000000000 0.000077777777778
3.460000000000000 0.000044444444444
3.470000000000000 0.000100000000000
3.480000000000000 0.000033333333333
3.490000000000000 0.000044444444444
3.500000000000000 0.000055555555556
3.510000000000000 0.000022222222222
3.520000000000000 0.000044444444444
3.530000000000000 0.000077777777778
3.540000000000000 0.000066666666667
3.550000000000000 0.000033333333333
3.560000000000000 0.000011111111111
3.570000000000000 0.000044444444444
3.580000000000000 0.000044444444444
3.590000000000000 0.000066666666667
3.600000000000000 0.000022222222222
3.610000000000000 0.000033333333333
3.620000000000000 0.000033333333333
3.630000000000000 0.000033333333333
3.640000000000000 0.000055555555556
3.650000000000000 0.000011111111111
3.660000000000000 0.000022222222222
3.670000000000000 0.000011111111111
3.680000000000000 0.000000000000000
3.690000000000000 0.000044444444444
3.700000000000000 0.000022222222222
3.710000000000000 0.000011111111111
3.720000000000000 0.000033333333333
3.730000000000000 0.000033333333333
3.740000000000000 0.000011111111111
3.750000000000000 0.000000000000000
3.760000000000000 0.000044444444444
3.770000000000000 0.000011111111111
3.780000000000000 0.000011111111111
3.790000000000000 0.000000000000000
3.800000000000000 0.000011111111111
3.810000000000000 0.000011111111111
3.820000000000000 0.000011111111111
3.830000000000000 0.000000000000000
3.840000000000000 0.000000000000000
3.850000000000000 0.000000000000000
3.860000000000000 0.000022222222222
3.870000000000000 0.000011111111111
3.880000000000000 0.000000000000000
3.890000000000000 0.000000000000000
3.900000000000000 0.000000000000000
3.910000000000000 0.000011111111111
3.920000000000000 0.000000000000000
3.930000000000000 0.000011111111111
3.940000000000000 0.000000000000000
3.950000000000000 0.000000000000000
3.960000000000000 0.000000000000000
3.970000000000000 0.000000000000000
3.980000000000000 0.000000000000000
3.990000000000000 0.000022222222222
4.000000000000000 0.000011111111111
4.010000000000000 0.000022222222222
4.020000000000000 0.000000000000000
4.030000000000000 0.000000000000000
4.040000000000000 0.000000000000000
4.050000000000000 0.000000000000000
4.060000000000000 0.000011111111111
4.070000000000000 0.000000000000000
4.080000000000000 0.000000000000000
4.090000000000000 0.000000000000000
4.100000000000000 0.000011111111111
4.110000000000000 0.000000000000000
4.120000000000000 0.000000000000000
4.130000000000000 0.000000000000000
4.140000000000000 0.000000000000000
4.150000000000000 0.000000000000000
4.160000000000000 0.000000000000000
4.170000000000000 0.000000000000000
4.180000000000000 0.000000000000000
4.190000000000000 0.000000000000000
4.200000000000000 0.000000000000000
4.210000000000000 0.000000000000000
4.220000000000000 0.000011111111111
4.230000000000000 0.000000000000000
4.240000000000000 0.000000000000000
4.250000000000000 0.000000000000000
4.260000000000000 0.000000000000000
4.270000000000000 0.000000000000000
4.280000000000000 0.000000000000000
4.290000000000000 0.000000000000000
4.300000000000000 0.000000000000000
4.310000000000000 0.000000000000000
4.320000000000000 0.000000000000000
4.330000000000000 0.000000000000000
4.340000000000000 0.000000000000000
4.350000000000001 0.000000000000000
4.360000000000000 0.000000000000000
4.370000000000000 0.000000000000000
4.380000000000000 0.000000000000000
4.390000000000000 0.000000000000000
4.400000000000000 0.000000000000000
4.410000000000000 0.000000000000000
4.420000000000000 0.000000000000000
4.430000000000000 0.000000000000000
4.440000000000000 0.000000000000000
4.450000000000000 0.000000000000000
4.460000000000000 0.000000000000000
4.470000000000000 0.000000000000000
4.480000000000000 0.000000000000000
4.490000000000000 0.000000000000000
4.500000000000000 0.000000000000000
4.510000000000000 0.000000000000000
4.520000000000000 0.000000000000000
4.530000000000000 0.000000000000000
4.540000000000000 0.000000000000000
4.550000000000000 0.000000000000000
4.560000000000000 0.000000000000000
4.570000000000000 0.000011111111111
4.580000000000000 0.000011111111111


==> figs/eig-spacing-orthog-09-0.dat <==
0.000000000000000 0.099844444444444
0.010000000000000 0.098966666666667
0.020000000000000 0.099911111111111
0.030000000000000 0.101166666666667
0.040000000000000 0.103900000000000
0.050000000000000 0.104966666666667
0.060000000000000 0.107000000000000
0.070000000000000 0.111733333333333
0.080000000000000 0.115366666666667
0.090000000000000 0.118166666666667
0.100000000000000 0.126555555555556
0.110000000000000 0.127011111111111
0.120000000000000 0.135600000000000
0.130000000000000 0.144288888888889
0.140000000000000 0.149077777777778
0.150000000000000 0.157700000000000
0.160000000000000 0.164377777777778
0.170000000000000 0.168044444444445
0.180000000000000 0.182944444444444
0.190000000000000 0.188277777777778
0.200000000000000 0.200222222222223
0.210000000000000 0.208900000000000
0.220000000000000 0.216733333333333
0.230000000000000 0.225688888888889
0.240000000000000 0.236433333333333
0.250000000000000 0.249266666666666
0.260000000000000 0.254522222222222
0.270000000000000 0.269977777777778
0.280000000000000 0.281533333333335
0.290000000000000 0.290766666666666
0.300000000000000 0.303633333333333
0.310000000000000 0.317466666666666
0.320000000000000 0.329066666666666
0.330000000000000 0.345144444444444
0.340000000000000 0.351588888888889
0.350000000000000 0.365344444444446
0.360000000000000 0.384588888888889
0.370000000000000 0.394755555555555
0.380000000000000 0.405411111111111
0.390000000000000 0.417188888888889
0.400000000000000 0.433300000000000
0.410000000000000 0.447922222222224
0.420000000000000 0.459300000000000
0.430000000000000 0.476322222222222
0.440000000000000 0.483733333333333
0.450000000000000 0.498666666666666
0.460000000000000 0.507722222222222
0.470000000000000 0.525733333333336
0.480000000000000 0.541488888888888
0.490000000000000 0.553644444444444
0.500000000000000 0.565222222222222
0.510000000000000 0.580555555555555
0.520000000000000 0.596088888888888
0.530000000000000 0.599377777777777
0.540000000000000 0.619744444444444
0.550000000000000 0.631577777777777
0.560000000000000 0.646022222222222
0.570000000000000 0.651066666666673
0.580000000000000 0.663433333333333
0.590000000000000 0.675555555555555
0.600000000000000 0.684777777777777
0.610000000000000 0.701044444444444
0.620000000000000 0.709677777777777
0.630000000000000 0.723055555555555
0.640000000000000 0.738522222222222
0.650000000000000 0.738099999999999
0.660000000000000 0.743566666666666
0.670000000000000 0.759088888888888
0.680000000000000 0.765455555555555
0.690000000000000 0.780977777777777
0.700000000000000 0.779533333333341
0.710000000000000 0.785066666666666
0.720000000000000 0.794611111111110
0.730000000000000 0.812022222222221
0.740000000000000 0.813022222222222
0.750000000000000 0.817444444444444
0.760000000000000 0.826944444444444
0.770000000000000 0.830355555555555
0.780000000000000 0.837111111111110
0.790000000000000 0.841877777777777
0.800000000000000 0.844433333333333
0.810000000000000 0.844499999999999
0.820000000000000 0.850666666666666
0.830000000000000 0.865377777777787
0.840000000000000 0.856844444444444
0.850000000000000 0.861055555555555
0.860000000000000 0.861977777777777
0.870000000000000 0.862455555555555
0.880000000000000 0.871366666666666
0.890000000000000 0.870299999999999
0.900000000000000 0.865211111111110
0.910000000000000 0.866633333333333
0.920000000000000 0.860855555555555
0.930000000000000 0.863766666666666
0.940000000000000 0.856988888888888
0.950000000000000 0.865300000000009
0.960000000000000 0.866077777777777
0.970000000000000 0.852499999999999
0.980000000000000 0.853455555555555
0.990000000000000 0.845799999999999
1.000000000000000 0.852244444444444
1.010000000000000 0.846311111111110
1.020000000000000 0.836077777777777
1.030000000000000 0.836022222222221
1.040000000000000 0.826077777777777
1.050000000000000 0.823411111111110
1.060000000000000 0.821355555555555
1.070000000000000 0.815188888888888
1.080000000000000 0.813966666666666
1.090000000000000 0.803811111111110
1.100000000000000 0.802833333333333
1.110000000000000 0.790277777777777
1.120000000000000 0.787677777777777
1.130000000000000 0.775177777777777
1.140000000000000 0.771388888888888
1.150000000000000 0.761166666666683
1.160000000000000 0.756566666666666
1.170000000000000 0.742988888888888
1.180000000000000 0.735688888888888
1.190000000000000 0.734077777777777
1.200000000000000 0.723322222222222
1.210000000000000 0.708522222222222
1.220000000000000 0.704611111111111
1.230000000000000 0.698288888888888
1.240000000000000 0.679022222222222
1.250000000000000 0.674488888888888
1.260000000000000 0.660011111111111
1.270000000000000 0.658999999999999
1.280000000000000 0.648055555555555
1.290000000000000 0.643955555555555
1.300000000000000 0.631733333333333
1.310000000000000 0.619711111111111
1.320000000000000 0.614199999999999
1.330000000000000 0.610011111111111
1.340000000000000 0.591144444444444
1.350000000000000 0.582022222222222
1.360000000000000 0.570911111111111
1.370000000000000 0.564388888888888
1.380000000000000 0.544322222222222
1.390000000000000 0.536366666666666
1.400000000000000 0.529500000000011
1.410000000000000 0.515566666666666
1.420000000000000 0.509733333333333
1.430000000000000 0.502355555555555
1.440000000000000 0.489111111111111
1.450000000000000 0.483288888888888
1.460000000000000 0.471611111111111
1.470000000000000 0.465566666666666
1.480000000000000 0.448788888888888
1.490000000000000 0.436788888888889
1.500000000000000 0.434422222222222
1.510000000000000 0.420977777777777
1.520000000000000 0.407700000000000
1.530000000000000 0.401977777777777
1.540000000000000 0.394211111111111
1.550000000000000 0.384344444444444
1.560000000000000 0.373311111111111
1.570000000000000 0.365533333333333
1.580000000000000 0.363177777777777
1.590000000000000 0.346366666666666
1.600000000000000 0.339900000000000
1.610000000000000 0.333988888888889
1.620000000000000 0.321544444444444
1.630000000000000 0.310566666666666
1.640000000000000 0.308311111111111
1.650000000000000 0.296100000000000
1.660000000000000 0.286311111111117
1.670000000000000 0.278855555555555
1.680000000000000 0.273188888888889
1.690000000000000 0.263177777777778
1.700000000000000 0.256866666666666
1.710000000000000 0.251433333333333
1.720000000000000 0.245755555555555
1.730000000000000 0.235433333333333
1.740000000000000 0.227611111111111
1.750000000000000 0.215988888888889
1.760000000000000 0.213822222222222
1.770000000000000 0.208755555555555
1.780000000000000 0.200066666666666
1.790000000000000 0.196033333333333
1.800000000000000 0.189633333333333
1.810000000000000 0.182044444444444
1.820000000000000 0.178600000000000
1.830000000000000 0.173944444444444
1.840000000000000 0.165844444444444
1.850000000000000 0.160533333333333
1.860000000000000 0.153611111111111
1.870000000000000 0.147833333333333
1.880000000000000 0.145711111111111
1.890000000000000 0.140000000000000
1.900000000000000 0.137144444444444
1.910000000000000 0.131100000000003
1.920000000000000 0.126311111111111
1.930000000000000 0.122577777777778
1.940000000000000 0.118088888888889
1.950000000000000 0.113033333333333
1.960000000000000 0.106166666666667
1.970000000000000 0.103988888888889
1.980000000000000 0.100333333333333
1.990000000000000 0.096366666666667
2.000000000000000 0.096399999999998
2.010000000000000 0.090766666666669
2.020000000000000 0.086511111111109
2.030000000000000 0.080311111111113
2.040000000000000 0.078666666666668
2.050000000000000 0.077888888888887
2.060000000000000 0.073388888888890
2.070000000000000 0.071655555555554
2.080000000000000 0.066644444444446
2.090000000000000 0.065511111111110
2.100000000000000 0.061333333333335
2.110000000000000 0.061188888888887
2.120000000000000 0.056833333333335
2.130000000000000 0.055966666666665
2.140000000000000 0.051566666666668
2.150000000000000 0.051088888888888
2.160000000000000 0.046122222222223
2.170000000000000 0.045866666666666
2.180000000000000 0.042111111111112
2.190000000000000 0.040833333333332
2.200000000000000 0.041400000000001
2.210000000000000 0.038655555555555
2.220000000000000 0.036222222222223
2.230000000000000 0.035177777777777
2.240000000000000 0.033177777777778
2.250000000000000 0.033177777777777
2.260000000000000 0.031688888888890
2.270000000000000 0.027944444444444
2.280000000000000 0.028544444444445
2.290000000000000 0.026477777777777
2.300000000000000 0.025522222222223
2.310000000000000 0.024911111111112
2.320000000000000 0.023011111111111
2.330000000000000 0.020933333333334
2.340000000000000 0.021188888888888
2.350000000000000 0.019022222222223
2.360000000000000 0.017988888888888
2.370000000000000 0.017033333333334
2.380000000000000 0.016444444444444
2.390000000000000 0.015666666666667
2.400000000000000 0.015466666666666
2.410000000000000 0.013588888888889
2.420000000000000 0.014244444444444
2.430000000000000 0.013100000000000
2.440000000000000 0.012111111111111
2.450000000000000 0.012455555555556
2.460000000000000 0.010288888888889
2.470000000000000 0.010822222222222
2.480000000000000 0.010800000000000
2.490000000000000 0.009100000000000
2.500000000000000 0.009188888888889
2.510000000000000 0.008877777777778
2.520000000000000 0.008455555555555
2.530000000000000 0.007977777777778
2.540000000000000 0.007633333333333
2.550000000000000 0.006955555555556
2.560000000000000 0.006488888888889
2.570000000000000 0.005988888888889
2.580000000000000 0.006255555555556
2.590000000000000 0.005788888888889
2.600000000000000 0.005500000000000
2.610000000000000 0.005322222222222
2.620000000000000 0.004433333333333
2.630000000000000 0.004011111111111
2.640000000000000 0.003966666666667
2.650000000000000 0.004000000000000
2.660000000000000 0.003444444444445
2.670000000000000 0.003522222222222
2.680000000000000 0.003533333333333
2.690000000000000 0.002966666666667
2.700000000000000 0.002644444444445
2.710000000000000 0.002677777777778
2.720000000000000 0.002522222222222
2.730000000000000 0.002255555555556
2.740000000000000 0.002433333333333
2.750000000000000 0.002033333333333
2.760000000000000 0.002022222222222
2.770000000000000 0.002000000000000
2.780000000000000 0.001888888888889
2.790000000000000 0.001777777777778
2.800000000000000 0.001722222222222
2.810000000000000 0.001566666666667
2.820000000000000 0.001633333333333
2.830000000000000 0.001400000000000
2.840000000000000 0.001300000000000
2.850000000000000 0.001555555555556
2.860000000000000 0.001044444444444
2.870000000000000 0.001077777777778
2.880000000000000 0.000988888888889
2.890000000000000 0.001266666666667
2.900000000000000 0.001033333333333
2.910000000000000 0.000844444444444
2.920000000000000 0.000844444444444
2.930000000000000 0.000566666666667
2.940000000000000 0.000566666666667
2.950000000000000 0.000755555555556
2.960000000000000 0.000611111111111
2.970000000000000 0.000700000000000
2.980000000000000 0.000488888888889
2.990000000000000 0.000466666666667
3.000000000000000 0.000500000000000
3.010000000000000 0.000511111111111
3.020000000000000 0.000466666666667
3.030000000000000 0.000400000000000
3.040000000000000 0.000444444444444
3.050000000000000 0.000322222222222
3.060000000000000 0.000600000000000
3.070000000000000 0.000366666666667
3.080000000000000 0.000466666666667
3.090000000000000 0.000333333333333
3.100000000000000 0.000322222222222
3.110000000000000 0.000233333333333
3.120000000000000 0.000244444444444
3.130000000000000 0.000322222222222
3.140000000000000 0.000244444444444
3.150000000000000 0.000255555555556
3.160000000000000 0.000177777777778
3.170000000000000 0.000200000000000
3.180000000000000 0.000111111111111
3.190000000000000 0.000322222222222
3.200000000000000 0.000177777777778
3.210000000000000 0.000233333333333
3.220000000000000 0.000200000000000
3.230000000000000 0.000222222222222
3.240000000000000 0.000255555555556
3.250000000000000 0.000100000000000
3.260000000000000 0.000122222222222
3.270000000000000 0.000177777777778
3.280000000000000 0.000088888888889
3.290000000000000 0.000155555555556
3.300000000000000 0.000166666666667
3.310000000000000 0.000166666666667
3.320000000000000 0.000088888888889
3.330000000000000 0.000100000000000
3.340000000000000 0.000088888888889
3.350000000000000 0.000077777777778
3.360000000000000 0.000122222222222
3.370000000000000 0.000077777777778
3.380000000000000 0.000100000000000
3.390000000000000 0.000144444444444
3.400000000000000 0.000033333333333
3.410000000000000 0.000055555555556
3.420000000000000 0.000044444444444
3.430000000000000 0.000055555555556
3.440000000000000 0.000088888888889
3.450000000000000 0.000044444444444
3.460000000000000 0.000055555555556
3.470000000000000 0.000111111111111
3.480000000000000 0.000033333333333
3.490000000000000 0.000077777777778
3.500000000000000 0.000033333333333
3.510000000000000 0.000055555555556
3.520000000000000 0.000011111111111
3.530000000000000 0.000055555555556
3.540000000000000 0.000022222222222
3.550000000000000 0.000055555555556
3.560000000000000 0.000022222222222
3.570000000000000 0.000055555555556
3.580000000000000 0.000111111111111
3.590000000000000 0.000011111111111
3.600000000000000 0.000022222222222
3.610000000000000 0.000033333333333
3.620000000000000 0.000000000000000
3.630000000000000 0.000022222222222
3.640000000000000 0.000033333333333
3.650000000000000 0.000000000000000
3.660000000000000 0.000033333333333
3.670000000000000 0.000044444444444
3.680000000000000 0.000011111111111
3.690000000000000 0.000022222222222
3.700000000000000 0.000033333333333
3.710000000000000 0.000011111111111
3.720000000000000 0.000033333333333
3.730000000000000 0.000011111111111
3.740000000000000 0.000022222222222
3.750000000000000 0.000000000000000
3.760000000000000 0.000011111111111
3.770000000000000 0.000033333333333
3.780000000000000 0.000011111111111
3.790000000000000 0.000033333333333
3.800000000000000 0.000033333333333
3.810000000000000 0.000000000000000
3.820000000000000 0.000000000000000
3.830000000000000 0.000011111111111
3.840000000000000 0.000000000000000
3.850000000000000 0.000011111111111
3.860000000000000 0.000022222222222
3.870000000000000 0.000000000000000
3.880000000000000 0.000033333333333
3.890000000000000 0.000011111111111
3.900000000000000 0.000000000000000
3.910000000000000 0.000022222222222
3.920000000000000 0.000011111111111
3.930000000000000 0.000011111111111
3.940000000000000 0.000000000000000
3.950000000000000 0.000000000000000
3.960000000000000 0.000011111111111
3.970000000000000 0.000000000000000
3.980000000000000 0.000000000000000
3.990000000000000 0.000011111111111
4.000000000000000 0.000011111111111
4.010000000000000 0.000000000000000
4.020000000000000 0.000000000000000
4.030000000000000 0.000000000000000
4.040000000000000 0.000011111111111
4.050000000000000 0.000000000000000
4.060000000000000 0.000000000000000
4.070000000000000 0.000000000000000
4.080000000000000 0.000000000000000
4.090000000000000 0.000000000000000
4.100000000000000 0.000000000000000
4.110000000000000 0.000000000000000
4.120000000000000 0.000000000000000
4.130000000000000 0.000000000000000
4.140000000000000 0.000000000000000
4.150000000000000 0.000011111111111
4.160000000000000 0.000000000000000
4.170000000000000 0.000000000000000
4.180000000000000 0.000011111111111
4.190000000000000 0.000000000000000
4.200000000000000 0.000011111111111
4.210000000000000 0.000011111111111
4.220000000000000 0.000000000000000
4.230000000000000 0.000000000000000
4.240000000000000 0.000000000000000
4.250000000000000 0.000000000000000
4.260000000000000 0.000000000000000
4.270000000000000 0.000000000000000
4.280000000000000 0.000000000000000
4.290000000000000 0.000000000000000
4.300000000000000 0.000000000000000
4.310000000000000 0.000000000000000
4.320000000000000 0.000000000000000
4.330000000000000 0.000000000000000
4.340000000000000 0.000000000000000
4.350000000000001 0.000000000000000
4.360000000000000 0.000000000000000
4.370000000000000 0.000000000000000
4.380000000000000 0.000000000000000
4.390000000000000 0.000000000000000
4.400000000000000 0.000000000000000
4.410000000000000 0.000000000000000
4.420000000000000 0.000000000000000
4.430000000000000 0.000000000000000
4.440000000000000 0.000000000000000
4.450000000000000 0.000000000000000
4.460000000000000 0.000000000000000
4.470000000000000 0.000000000000000
4.480000000000000 0.000000000000000
4.490000000000000 0.000000000000000
4.500000000000000 0.000000000000000
4.510000000000000 0.000000000000000
4.520000000000000 0.000000000000000
4.530000000000000 0.000000000000000
4.540000000000000 0.000000000000000
4.550000000000000 0.000000000000000
4.560000000000000 0.000000000000000
4.570000000000000 0.000000000000000
4.580000000000000 0.000000000000000
4.590000000000000 0.000000000000000
4.600000000000001 0.000000000000000
4.610000000000000 0.000000000000000
4.620000000000000 0.000000000000000
4.630000000000000 0.000000000000000
4.640000000000000 0.000000000000000
4.650000000000000 0.000000000000000
4.660000000000000 0.000000000000000
4.670000000000000 0.000000000000000
4.680000000000000 0.000000000000000
4.690000000000000 0.000000000000000
4.700000000000000 0.000000000000000
4.710000000000000 0.000000000000000
4.720000000000000 0.000000000000000
4.730000000000000 0.000000000000000
4.740000000000000 0.000000000000000
4.750000000000000 0.000000000000000
4.760000000000000 0.000000000000000
4.770000000000000 0.000000000000000
4.780000000000000 0.000000000000000
4.790000000000000 0.000000000000000
4.800000000000000 0.000000000000000
4.810000000000000 0.000000000000000
4.820000000000000 0.000000000000000
4.830000000000000 0.000000000000000
4.840000000000000 0.000000000000000
4.850000000000001 0.000011111111111
4.860000000000000 0.000011111111111


==> figs/eig-spacing-orthog-09-1.dat <==
0.000000000000000 0.098944444444444
0.010000000000000 0.097300000000000
0.020000000000000 0.100244444444444
0.030000000000000 0.102077777777778
0.040000000000000 0.103922222222222
0.050000000000000 0.106077777777778
0.060000000000000 0.108711111111111
0.070000000000000 0.112422222222222
0.080000000000000 0.115433333333333
0.090000000000000 0.120422222222222
0.100000000000000 0.122811111111111
0.110000000000000 0.131477777777778
0.120000000000000 0.137755555555555
0.130000000000000 0.144266666666667
0.140000000000000 0.149222222222223
0.150000000000000 0.158600000000000
0.160000000000000 0.161288888888889
0.170000000000000 0.173888888888889
0.180000000000000 0.176688888888889
0.190000000000000 0.188388888888889
0.200000000000000 0.195133333333334
0.210000000000000 0.202555555555555
0.220000000000000 0.218811111111111
0.230000000000000 0.225088888888889
0.240000000000000 0.236333333333333
0.250000000000000 0.249422222222222
0.260000000000000 0.258244444444444
0.270000000000000 0.265944444444444
0.280000000000000 0.277566666666668
0.290000000000000 0.295655555555555
0.300000000000000 0.306833333333333
0.310000000000000 0.311855555555555
0.320000000000000 0.330388888888889
0.330000000000000 0.339466666666666
0.340000000000000 0.357411111111111
0.350000000000000 0.366355555555557
0.360000000000000 0.381311111111111
0.370000000000000 0.391677777777777
0.380000000000000 0.405155555555555
0.390000000000000 0.422788888888888
0.400000000000000 0.429666666666666
0.410000000000000 0.446188888888891
0.420000000000000 0.460211111111111
0.430000000000000 0.470166666666666
0.440000000000000 0.484777777777777
0.450000000000000 0.495933333333333
0.460000000000000 0.511988888888888
0.470000000000000 0.522377777777780
0.480000000000000 0.543611111111111
0.490000000000000 0.552088888888888
0.500000000000000 0.569366666666666
0.510000000000000 0.577633333333333
0.520000000000000 0.591844444444444
0.530000000000000 0.605133333333333
0.540000000000000 0.617544444444444
0.550000000000000 0.632666666666666
0.560000000000000 0.636911111111111
0.570000000000000 0.650422222222229
0.580000000000000 0.668377777777777
0.590000000000000 0.674044444444444
0.600000000000000 0.688944444444444
0.610000000000000 0.698877777777777
0.620000000000000 0.716988888888888
0.630000000000000 0.722566666666666
0.640000000000000 0.730944444444444
0.650000000000000 0.735755555555555
0.660000000000000 0.750277777777777
0.670000000000000 0.753422222222222
0.680000000000000 0.770211111111110
0.690000000000000 0.773133333333333
0.700000000000000 0.779200000000008
0.710000000000000 0.788611111111110
0.720000000000000 0.804944444444444
0.730000000000000 0.810477777777777
0.740000000000000 0.806833333333333
0.750000000000000 0.818644444444444
0.760000000000000 0.825166666666666
0.770000000000000 0.831477777777777
0.780000000000000 0.833622222222221
0.790000000000000 0.833844444444444
0.800000000000000 0.850088888888888
0.810000000000000 0.846444444444444
0.820000000000000 0.848677777777777
0.830000000000000 0.858733333333342
0.840000000000000 0.851966666666666
0.850000000000000 0.859399999999999
0.860000000000000 0.864822222222221
0.870000000000000 0.860088888888888
0.880000000000000 0.867299999999999
0.890000000000000 0.877966666666666
0.900000000000000 0.869088888888888
0.910000000000000 0.862433333333332
0.920000000000000 0.872022222222221
0.930000000000000 0.867311111111110
0.940000000000000 0.864722222222222
0.950000000000000 0.862866666666675
0.960000000000000 0.856033333333333
0.970000000000000 0.863411111111110
0.980000000000000 0.855811111111110
0.990000000000000 0.848422222222222
1.000000000000000 0.851599999999999
1.010000000000000 0.853611111111110
1.020000000000000 0.834188888888888
1.030000000000000 0.831711111111110
1.040000000000000 0.833188888888888
1.050000000000000 0.824311111111110
1.060000000000000 0.820766666666666
1.070000000000000 0.822144444444444
1.080000000000000 0.807244444444444
1.090000000000000 0.808822222222222
1.100000000000000 0.795355555555555
1.110000000000000 0.787311111111111
1.120000000000000 0.790566666666666
1.130000000000000 0.786155555555555
1.140000000000000 0.776422222222221
1.150000000000000 0.764155555555572
1.160000000000000 0.752577777777777
1.170000000000000 0.748699999999999
1.180000000000000 0.743466666666666
1.190000000000000 0.728122222222222
1.200000000000000 0.725499999999999
1.210000000000000 0.704488888888888
1.220000000000000 0.708388888888888
1.230000000000000 0.702033333333333
1.240000000000000 0.690477777777777
1.250000000000000 0.675555555555555
1.260000000000000 0.662755555555555
1.270000000000000 0.662922222222222
1.280000000000000 0.657588888888888
1.290000000000000 0.635699999999999
1.300000000000000 0.623711111111111
1.310000000000000 0.614533333333333
1.320000000000000 0.608766666666666
1.330000000000000 0.605588888888888
1.340000000000000 0.592555555555555
1.350000000000000 0.572055555555555
1.360000000000000 0.568722222222222
1.370000000000000 0.561344444444444
1.380000000000000 0.551877777777777
1.390000000000000 0.540366666666666
1.400000000000000 0.532544444444456
1.410000000000000 0.517288888888888
1.420000000000000 0.510500000000000
1.430000000000000 0.500666666666666
1.440000000000000 0.492400000000000
1.450000000000000 0.478255555555555
1.460000000000000 0.464300000000000
1.470000000000000 0.460355555555555
1.480000000000000 0.449388888888889
1.490000000000000 0.442855555555555
1.500000000000000 0.429544444444444
1.510000000000000 0.423055555555555
1.520000000000000 0.412011111111111
1.530000000000000 0.404200000000000
1.540000000000000 0.396277777777777
1.550000000000000 0.379788888888889
1.560000000000000 0.372744444444444
1.570000000000000 0.367355555555555
1.580000000000000 0.353011111111111
1.590000000000000 0.346644444444444
1.600000000000000 0.340400000000000
1.610000000000000 0.331233333333333
1.620000000000000 0.322866666666666
1.630000000000000 0.310866666666666
1.640000000000000 0.308900000000000
1.650000000000000 0.296044444444444
1.660000000000000 0.283977777777784
1.670000000000000 0.277233333333333
1.680000000000000 0.269311111111111
1.690000000000000 0.265733333333333
1.700000000000000 0.256911111111111
1.710000000000000 0.248055555555555
1.720000000000000 0.244633333333333
1.730000000000000 0.233311111111111
1.740000000000000 0.228622222222222
1.750000000000000 0.215488888888889
1.760000000000000 0.215800000000000
1.770000000000000 0.207088888888889
1.780000000000000 0.208700000000000
1.790000000000000 0.195333333333333
1.800000000000000 0.188155555555555
1.810000000000000 0.182255555555555
1.820000000000000 0.179311111111111
1.830000000000000 0.172566666666667
1.840000000000000 0.164655555555555
1.850000000000000 0.160866666666667
1.860000000000000 0.153255555555555
1.870000000000000 0.150544444444444
1.880000000000000 0.146266666666667
1.890000000000000 0.139222222222222
1.900000000000000 0.135555555555555
1.910000000000000 0.130211111111114
1.920000000000000 0.125966666666667
1.930000000000000 0.121855555555555
1.940000000000000 0.120988888888889
1.950000000000000 0.110000000000000
1.960000000000000 0.107600000000000
1.970000000000000 0.104777777777778
1.980000000000000 0.100077777777778
1.990000000000000 0.096400000000000
2.000000000000000 0.092488888888887
2.010000000000000 0.089755555555557
2.020000000000000 0.085666666666665
2.030000000000000 0.081422222222224
2.040000000000000 0.079077777777779
2.050000000000000 0.077488888888887
2.060000000000000 0.070900000000002
2.070000000000000 0.070088888888887
2.080000000000000 0.066455555555557
2.090000000000000 0.065699999999998
2.100000000000000 0.062311111111112
2.110000000000000 0.059644444444443
2.120000000000000 0.056588888888890
2.130000000000000 0.056022222222221
2.140000000000000 0.050811111111112
2.150000000000000 0.049155555555554
2.160000000000000 0.048000000000001
2.170000000000000 0.046288888888888
2.180000000000000 0.042333333333334
2.190000000000000 0.042022222222221
2.200000000000000 0.039966666666668
2.210000000000000 0.039311111111110
2.220000000000000 0.037233333333334
2.230000000000000 0.034233333333333
2.240000000000000 0.035722222222223
2.250000000000000 0.032544444444444
2.260000000000000 0.031244444444445
2.270000000000000 0.027977777777777
2.280000000000000 0.028855555555556
2.290000000000000 0.026311111111111
2.300000000000000 0.024844444444445
2.310000000000000 0.023844444444445
2.320000000000000 0.022077777777777
2.330000000000000 0.021411111111112
2.340000000000000 0.020700000000000
2.350000000000000 0.020900000000000
2.360000000000000 0.018922222222222
2.370000000000000 0.018188888888889
2.380000000000000 0.017166666666666
2.390000000000000 0.015977777777778
2.400000000000000 0.015766666666666
2.410000000000000 0.014655555555556
2.420000000000000 0.013566666666666
2.430000000000000 0.012911111111111
2.440000000000000 0.013166666666666
2.450000000000000 0.012044444444445
2.460000000000000 0.009966666666666
2.470000000000000 0.010344444444445
2.480000000000000 0.010133333333333
2.490000000000000 0.009577777777778
2.500000000000000 0.009800000000000
2.510000000000000 0.008244444444445
2.520000000000000 0.008311111111111
2.530000000000000 0.007755555555556
2.540000000000000 0.007733333333333
2.550000000000000 0.007288888888889
2.560000000000000 0.006722222222222
2.570000000000000 0.006044444444444
2.580000000000000 0.005211111111111
2.590000000000000 0.005277777777778
2.600000000000000 0.004655555555556
2.610000000000000 0.005022222222222
2.620000000000000 0.004377777777778
2.630000000000000 0.004866666666667
2.640000000000000 0.004077777777778
2.650000000000000 0.003811111111111
2.660000000000000 0.003411111111111
2.670000000000000 0.003511111111111
2.680000000000000 0.003422222222222
2.690000000000000 0.003133333333333
2.700000000000000 0.003355555555556
2.710000000000000 0.002566666666667
2.720000000000000 0.002344444444444
2.730000000000000 0.002244444444444
2.740000000000000 0.002188888888889
2.750000000000000 0.002288888888889
2.760000000000000 0.002144444444444
2.770000000000000 0.002000000000000
2.780000000000000 0.001900000000000
2.790000000000000 0.001722222222222
2.800000000000000 0.001777777777778
2.810000000000000 0.001433333333333
2.820000000000000 0.001466666666667
2.830000000000000 0.001633333333333
2.840000000000000 0.001300000000000
2.850000000000000 0.001266666666667
2.860000000000000 0.001333333333333
2.870000000000000 0.001133333333333
2.880000000000000 0.001066666666667
2.890000000000000 0.001177777777778
2.900000000000000 0.001066666666667
2.910000000000000 0.000844444444444
2.920000000000000 0.001111111111111
2.930000000000000 0.000811111111111
2.940000000000000 0.000600000000000
2.950000000000000 0.000788888888889
2.960000000000000 0.000733333333333
2.970000000000000 0.000644444444444
2.980000000000000 0.000622222222222
2.990000000000000 0.000511111111111
3.000000000000000 0.000433333333333
3.010000000000000 0.000666666666667
3.020000000000000 0.000511111111111
3.030000000000000 0.000400000000000
3.040000000000000 0.000522222222222
3.050000000000000 0.000366666666667
3.060000000000000 0.000655555555556
3.070000000000000 0.000322222222222
3.080000000000000 0.000388888888889
3.090000000000000 0.000311111111111
3.100000000000000 0.000288888888889
3.110000000000000 0.000366666666667
3.120000000000000 0.000400000000000
3.130000000000000 0.000322222222222
3.140000000000000 0.000277777777778
3.150000000000000 0.000277777777778
3.160000000000000 0.000233333333333
3.170000000000000 0.000188888888889
3.180000000000000 0.000277777777778
3.190000000000000 0.000233333333333
3.200000000000000 0.000166666666667
3.210000000000000 0.000166666666667
3.220000000000000 0.000166666666667
3.230000000000000 0.000122222222222
3.240000000000000 0.000133333333333
3.250000000000000 0.000155555555556
3.260000000000000 0.000222222222222
3.270000000000000 0.000088888888889
3.280000000000000 0.000122222222222
3.290000000000000 0.000088888888889
3.300000000000000 0.000088888888889
3.310000000000000 0.000111111111111
3.320000000000000 0.000122222222222
3.330000000000000 0.000066666666667
3.340000000000000 0.000122222222222
3.350000000000000 0.000055555555556
3.360000000000000 0.000088888888889
3.370000000000000 0.000100000000000
3.380000000000000 0.000122222222222
3.390000000000000 0.000077777777778
3.400000000000000 0.000066666666667
3.410000000000000 0.000055555555556
3.420000000000000 0.000111111111111
3.430000000000000 0.000066666666667
3.440000000000000 0.000044444444444
3.450000000000000 0.000033333333333
3.460000000000000 0.000044444444444
3.470000000000000 0.000055555555556
3.480000000000000 0.000055555555556
3.490000000000000 0.000044444444444
3.500000000000000 0.000100000000000
3.510000000000000 0.000055555555556
3.520000000000000 0.000033333333333
3.530000000000000 0.000022222222222
3.540000000000000 0.000022222222222
3.550000000000000 0.000022222222222
3.560000000000000 0.000055555555556
3.570000000000000 0.000055555555556
3.580000000000000 0.000022222222222
3.590000000000000 0.000033333333333
3.600000000000000 0.000033333333333
3.610000000000000 0.000033333333333
3.620000000000000 0.000044444444444
3.630000000000000 0.000022222222222
3.640000000000000 0.000011111111111
3.650000000000000 0.000011111111111
3.660000000000000 0.000033333333333
3.670000000000000 0.000011111111111
3.680000000000000 0.000011111111111
3.690000000000000 0.000044444444444
3.700000000000000 0.000000000000000
3.710000000000000 0.000000000000000
3.720000000000000 0.000000000000000
3.730000000000000 0.000000000000000
3.740000000000000 0.000000000000000
3.750000000000000 0.000033333333333
3.760000000000000 0.000022222222222
3.770000000000000 0.000011111111111
3.780000000000000 0.000022222222222
3.790000000000000 0.000022222222222
3.800000000000000 0.000000000000000
3.810000000000000 0.000000000000000
3.820000000000000 0.000022222222222
3.830000000000000 0.000000000000000
3.840000000000000 0.000011111111111
3.850000000000000 0.000011111111111
3.860000000000000 0.000000000000000
3.870000000000000 0.000011111111111
3.880000000000000 0.000000000000000
3.890000000000000 0.000011111111111
3.900000000000000 0.000011111111111
3.910000000000000 0.000022222222222
3.920000000000000 0.000000000000000
3.930000000000000 0.000000000000000
3.940000000000000 0.000000000000000
3.950000000000000 0.000000000000000
3.960000000000000 0.000011111111111
3.970000000000000 0.000000000000000
3.980000000000000 0.000033333333333
3.990000000000000 0.000000000000000
4.000000000000000 0.000011111111111
4.010000000000000 0.000000000000000
4.020000000000000 0.000011111111111
4.030000000000000 0.000000000000000
4.040000000000000 0.000000000000000
4.050000000000000 0.000000000000000
4.060000000000000 0.000011111111111
4.070000000000000 0.000000000000000
4.080000000000000 0.000000000000000
4.090000000000000 0.000000000000000
4.100000000000000 0.000000000000000
4.110000000000000 0.000000000000000
4.120000000000000 0.000000000000000
4.130000000000000 0.000011111111111
4.140000000000000 0.000000000000000
4.150000000000000 0.000000000000000
4.160000000000000 0.000000000000000
4.170000000000000 0.000000000000000
4.180000000000000 0.000000000000000
4.190000000000000 0.000000000000000
4.200000000000000 0.000000000000000
4.210000000000000 0.000000000000000
4.220000000000000 0.000000000000000
4.230000000000000 0.000000000000000
4.240000000000000 0.000000000000000
4.250000000000000 0.000000000000000
4.260000000000000 0.000000000000000
4.270000000000000 0.000000000000000
4.280000000000000 0.000000000000000
4.290000000000000 0.000000000000000
4.300000000000000 0.000000000000000
4.310000000000000 0.000000000000000
4.320000000000000 0.000000000000000
4.330000000000000 0.000000000000000
4.340000000000000 0.000000000000000
4.350000000000001 0.000000000000000
4.360000000000000 0.000000000000000
4.370000000000000 0.000000000000000
4.380000000000000 0.000011111111111
4.390000000000000 0.000000000000000
4.400000000000000 0.000000000000000
4.410000000000000 0.000000000000000
4.420000000000000 0.000000000000000
4.430000000000000 0.000000000000000
4.440000000000000 0.000000000000000
4.450000000000000 0.000000000000000
4.460000000000000 0.000000000000000
4.470000000000000 0.000011111111111
4.480000000000000 0.000011111111111


==> figs/eig-spacing-orthog-10--1.dat <==
0.000000000000000 0.000040000000000
0.005000000000000 0.000080000000000
0.010000000000000 0.000600000000000
0.015000000000000 0.000680000000000
0.020000000000000 0.001480000000000
0.025000000000000 0.003000000000000
0.030000000000000 0.003600000000000
0.035000000000000 0.005080000000000
0.040000000000000 0.006920000000000
0.045000000000000 0.007360000000000
0.050000000000000 0.008720000000000
0.055000000000000 0.011880000000000
0.060000000000000 0.013480000000000
0.065000000000000 0.015000000000000
0.070000000000000 0.015840000000000
0.075000000000000 0.019640000000000
0.080000000000000 0.021320000000000
0.085000000000000 0.025680000000000
0.090000000000000 0.029600000000000
0.095000000000000 0.029680000000000
0.100000000000000 0.031360000000000
0.105000000000000 0.037920000000000
0.110000000000000 0.040880000000000
0.115000000000000 0.043360000000000
0.120000000000000 0.048280000000000
0.125000000000000 0.054200000000000
0.130000000000000 0.058240000000000
0.135000000000000 0.061560000000000
0.140000000000000 0.063800000000000
0.145000000000000 0.069080000000000
0.150000000000000 0.074440000000000
0.155000000000000 0.079120000000000
0.160000000000000 0.083080000000000
0.165000000000000 0.089800000000000
0.170000000000000 0.095800000000000
0.175000000000000 0.100280000000000
0.180000000000000 0.105720000000000
0.185000000000000 0.114840000000000
0.190000000000000 0.118920000000000
0.195000000000000 0.124600000000000
0.200000000000000 0.128680000000000
0.205000000000000 0.133320000000001
0.210000000000000 0.141360000000000
0.215000000000000 0.147600000000000
0.220000000000000 0.156280000000000
0.225000000000000 0.159440000000000
0.230000000000000 0.162840000000000
0.235000000000000 0.172480000000001
0.240000000000000 0.186040000000000
0.245000000000000 0.189480000000000
0.250000000000000 0.189640000000000
0.255000000000000 0.198520000000000
0.260000000000000 0.210000000000000
0.265000000000000 0.215920000000000
0.270000000000000 0.223360000000000
0.275000000000000 0.227480000000000
0.280000000000000 0.237680000000000
0.285000000000000 0.247520000000003
0.290000000000000 0.249320000000000
0.295000000000000 0.265320000000000
0.300000000000000 0.267240000000000
0.305000000000000 0.278360000000000
0.310000000000000 0.279000000000000
0.315000000000000 0.288040000000000
0.320000000000000 0.304720000000000
0.325000000000000 0.311880000000000
0.330000000000000 0.315320000000000
0.335000000000000 0.327080000000000
0.340000000000000 0.329840000000000
0.345000000000000 0.342760000000000
0.350000000000000 0.353280000000004
0.355000000000000 0.359120000000000
0.360000000000000 0.361560000000000
0.365000000000000 0.378480000000000
0.370000000000000 0.383200000000000
0.375000000000000 0.387680000000000
0.380000000000000 0.400800000000000
0.385000000000000 0.402960000000000
0.390000000000000 0.418280000000000
0.395000000000000 0.421760000000000
0.400000000000000 0.432640000000000
0.405000000000000 0.438480000000000
0.410000000000000 0.452680000000000
0.415000000000000 0.463760000000005
0.420000000000000 0.464600000000000
0.425000000000000 0.481280000000000
0.430000000000000 0.485600000000000
0.435000000000000 0.487440000000000
0.440000000000000 0.512240000000000
0.445000000000000 0.505640000000000
0.450000000000000 0.517960000000000
0.455000000000000 0.522520000000000
0.460000000000000 0.536999999999999
0.465000000000000 0.544679999999999
0.470000000000000 0.550360000000000
0.475000000000000 0.565520000000006
0.480000000000000 0.575040000000000
0.485000000000000 0.574639999999999
0.490000000000000 0.578719999999999
0.495000000000000 0.598479999999999
0.500000000000000 0.599880000000000
0.505000000000000 0.602079999999999
0.510000000000000 0.615799999999999
0.515000000000000 0.628679999999999
0.520000000000000 0.627079999999999
0.525000000000000 0.638519999999999
0.530000000000000 0.646999999999999
0.535000000000000 0.658559999999999
0.540000000000000 0.663679999999999
0.545000000000000 0.671319999999999
0.550000000000000 0.681159999999999
0.555000000000000 0.678639999999999
0.560000000000000 0.696919999999999
0.565000000000000 0.696559999999999
0.570000000000000 0.695599999999999
0.575000000000000 0.722520000000015
0.580000000000000 0.725559999999999
0.585000000000000 0.734199999999999
0.590000000000000 0.734159999999999
0.595000000000000 0.740599999999999
0.600000000000000 0.754879999999999
0.605000000000000 0.752719999999999
0.610000000000000 0.760999999999999
0.615000000000000 0.758839999999999
0.620000000000000 0.775199999999999
0.625000000000000 0.782119999999999
0.630000000000000 0.781159999999999
0.635000000000000 0.799199999999999
0.640000000000000 0.795839999999999
0.645000000000000 0.803479999999999
0.650000000000000 0.801519999999999
0.655000000000000 0.820039999999999
0.660000000000000 0.813639999999999
0.665000000000000 0.811399999999999
0.670000000000000 0.828119999999999
0.675000000000000 0.832159999999999
0.680000000000000 0.836399999999999
0.685000000000000 0.830359999999999
0.690000000000000 0.846999999999999
0.695000000000000 0.843719999999999
0.700000000000000 0.870800000000019
0.705000000000000 0.871399999999999
0.710000000000000 0.866679999999999
0.715000000000000 0.862279999999999
0.720000000000000 0.878359999999999
0.725000000000000 0.881599999999999
0.730000000000000 0.885639999999999
0.735000000000000 0.879679999999999
0.740000000000000 0.878759999999999
0.745000000000000 0.893239999999999
0.750000000000000 0.892239999999999
0.755000000000000 0.882839999999999
0.760000000000000 0.897519999999999
0.765000000000000 0.913839999999999
0.770000000000000 0.907999999999999
0.775000000000000 0.907039999999999
0.780000000000000 0.903279999999999
0.785000000000000 0.902799999999999
0.790000000000000 0.910679999999999
0.795000000000000 0.921879999999999
0.800000000000000 0.921799999999999
0.805000000000000 0.925199999999999
0.810000000000000 0.924999999999999
0.815000000000000 0.919479999999999
0.820000000000000 0.928399999999999
0.825000000000000 0.927559999999999
0.830000000000000 0.933120000000020
0.835000000000000 0.930839999999999
0.840000000000000 0.929639999999999
0.845000000000000 0.921399999999999
0.850000000000000 0.937599999999999
0.855000000000000 0.932599999999999
0.860000000000000 0.935319999999999
0.865000000000000 0.933199999999999
0.870000000000000 0.935119999999999
0.875000000000000 0.932799999999999
0.880000000000000 0.932319999999999
0.885000000000000 0.930959999999999
0.890000000000000 0.928399999999999
0.895000000000000 0.941959999999999
0.900000000000000 0.929399999999999
0.905000000000000 0.934599999999999
0.910000000000000 0.934359999999999
0.915000000000000 0.936639999999999
0.920000000000000 0.931199999999999
0.925000000000000 0.916839999999999
0.930000000000000 0.928479999999999
0.935000000000000 0.926119999999999
0.940000000000000 0.928279999999999
0.945000000000000 0.920759999999999
0.950000000000000 0.918719999999999
0.955000000000000 0.923640000000020
0.960000000000000 0.916239999999999
0.965000000000000 0.922279999999999
0.970000000000000 0.905839999999999
0.975000000000000 0.894199999999999
0.980000000000000 0.909359999999999
0.985000000000000 0.905359999999999
0.990000000000000 0.899599999999999
0.995000000000000 0.888399999999999
1.000000000000000 0.892759999999979
1.005000000000000 0.894000000000019
1.010000000000000 0.889959999999980
1.015000000000000 0.885360000000019
1.020000000000000 0.887040000000019
1.025000000000000 0.882359999999979
1.030000000000000 0.873920000000019
1.035000000000000 0.870639999999980
1.040000000000000 0.879960000000019
1.045000000000000 0.871199999999980
1.050000000000000 0.865160000000018
1.055000000000000 0.867599999999980
1.060000000000000 0.867480000000018
1.065000000000000 0.858239999999980
1.070000000000000 0.842680000000018
1.075000000000000 0.836279999999981
1.080000000000000 0.833960000000018
1.085000000000000 0.834879999999981
1.090000000000000 0.839040000000018
1.095000000000000 0.830879999999981
1.100000000000000 0.825840000000018
1.105000000000000 0.837079999999981
1.110000000000000 0.820960000000017
1.115000000000000 0.811159999999981
1.120000000000000 0.808840000000017
1.125000000000000 0.817359999999981
1.130000000000000 0.798200000000017
1.135000000000000 0.799799999999982
1.140000000000000 0.782000000000017
1.145000000000000 0.793519999999982
1.150000000000000 0.791160000000017
1.155000000000000 0.783920000000017
1.160000000000000 0.762359999999982
1.165000000000000 0.772000000000016
1.170000000000000 0.766359999999982
1.175000000000000 0.750080000000016
1.180000000000000 0.752799999999983
1.185000000000000 0.754840000000016
1.190000000000000 0.735039999999983
1.195000000000000 0.735760000000016
1.200000000000000 0.735319999999983
1.205000000000000 0.730240000000016
1.210000000000000 0.723279999999983
1.215000000000000 0.718600000000015
1.220000000000000 0.709359999999984
1.225000000000000 0.702920000000015
1.230000000000000 0.696239999999984
1.235000000000000 0.694360000000015
1.240000000000000 0.689839999999984
1.245000000000000 0.680920000000015
1.250000000000000 0.676679999999984
1.255000000000000 0.671200000000014
1.260000000000000 0.662679999999985
1.265000000000000 0.669560000000014
1.270000000000000 0.658839999999985
1.275000000000000 0.655840000000014
1.280000000000000 0.643400000000014
1.285000000000000 0.638639999999985
1.290000000000000 0.623520000000013
1.295000000000000 0.630639999999985
1.300000000000000 0.627440000000013
1.305000000000000 0.621319999999986
1.310000000000000 0.612560000000013
1.315000000000000 0.608919999999986
1.320000000000000 0.609200000000013
1.325000000000000 0.602279999999986
1.330000000000000 0.593280000000013
1.335000000000000 0.583399999999986
1.340000000000000 0.575960000000012
1.345000000000000 0.568079999999987
1.350000000000000 0.567760000000012
1.355000000000000 0.567079999999987
1.360000000000000 0.572040000000012
1.365000000000000 0.555239999999987
1.370000000000000 0.546040000000012
1.375000000000000 0.547839999999987
1.380000000000000 0.526000000000011
1.385000000000000 0.533039999999988
1.390000000000000 0.517240000000011
1.395000000000000 0.523679999999988
1.400000000000000 0.518880000000011
1.405000000000000 0.516600000000011
1.410000000000000 0.498399999999988
1.415000000000000 0.502560000000011
1.420000000000000 0.490439999999989
1.425000000000000 0.488120000000010
1.430000000000000 0.481159999999989
1.435000000000000 0.477360000000010
1.440000000000000 0.467159999999989
1.445000000000000 0.468040000000010
1.450000000000000 0.463879999999989
1.455000000000000 0.450440000000010
1.460000000000000 0.444319999999990
1.465000000000000 0.435600000000009
1.470000000000000 0.439759999999990
1.475000000000000 0.431200000000009
1.480000000000000 0.426199999999990
1.485000000000000 0.427120000000009
1.490000000000000 0.419439999999990
1.495000000000000 0.414560000000009
1.500000000000000 0.410119999999991
1.505000000000000 0.407920000000009
1.510000000000000 0.402879999999991
1.515000000000000 0.397160000000008
1.520000000000000 0.387519999999991
1.525000000000000 0.381800000000008
1.530000000000000 0.379279999999991
1.535000000000000 0.366480000000008
1.540000000000000 0.378280000000008
1.545000000000000 0.359319999999992
1.550000000000000 0.362520000000008
1.555000000000000 0.354799999999992
1.560000000000000 0.355920000000008
1.565000000000000 0.346719999999992
1.570000000000000 0.344320000000007
1.575000000000000 0.335799999999992
1.580000000000000 0.334640000000007
1.585000000000000 0.334079999999992
1.590000000000000 0.323880000000007
1.595000000000000 0.319119999999993
1.600000000000000 0.315440000000007
1.605000000000000 0.312639999999993
1.610000000000000 0.307560000000007
1.615000000000000 0.303559999999993
1.620000000000000 0.298760000000006
1.625000000000000 0.301479999999993
1.630000000000000 0.293640000000006
1.635000000000000 0.285959999999993
1.640000000000000 0.282480000000006
1.645000000000000 0.279959999999994
1.650000000000000 0.275560000000006
1.655000000000000 0.271479999999994
1.660000000000000 0.270280000000006
1.665000000000000 0.262840000000006
1.670000000000000 0.257519999999994
1.675000000000000 0.258120000000006
1.680000000000000 0.253439999999994
1.685000000000000 0.247360000000005
1.690000000000000 0.251279999999994
1.695000000000000 0.242840000000005
1.700000000000000 0.239799999999994
1.705000000000000 0.235840000000005
1.710000000000000 0.235479999999995
1.715000000000000 0.229720000000005
1.720000000000000 0.226399999999995
1.725000000000000 0.218960000000005
1.730000000000000 0.217439999999995
1.735000000000000 0.211000000000004
1.740000000000000 0.202959999999995
1.745000000000000 0.208720000000004
1.750000000000000 0.199159999999995
1.755000000000000 0.201880000000004
1.760000000000000 0.197799999999995
1.765000000000000 0.193160000000004
1.770000000000000 0.190999999999996
1.775000000000000 0.185160000000004
1.780000000000000 0.186759999999996
1.785000000000000 0.179920000000004
1.790000000000000 0.181360000000004
1.795000000000000 0.176799999999996
1.800000000000000 0.173320000000004
1.805000000000000 0.169159999999996
1.810000000000000 0.165040000000004
1.815000000000000 0.161479999999996
1.820000000000000 0.159040000000003
1.825000000000000 0.159159999999996
1.830000000000000 0.156560000000003
1.835000000000000 0.150199999999997
1.840000000000000 0.148200000000003
1.845000000000000 0.149919999999997
1.850000000000000 0.147840000000003
1.855000000000000 0.150919999999997
1.860000000000000 0.140760000000003
1.865000000000000 0.136239999999997
1.870000000000000 0.141400000000003
1.875000000000000 0.134879999999997
1.880000000000000 0.132320000000003
1.885000000000000 0.128519999999997
1.890000000000000 0.125880000000003
1.895000000000000 0.121439999999997
1.900000000000000 0.122920000000003
1.905000000000000 0.121319999999997
1.910000000000000 0.123520000000003
1.915000000000000 0.114640000000002
1.920000000000000 0.111159999999997
1.925000000000000 0.111400000000002
1.930000000000000 0.105959999999998
1.935000000000000 0.103680000000002
1.940000000000000 0.104479999999998
1.945000000000000 0.107120000000002
1.950000000000000 0.099119999999998
1.955000000000000 0.098040000000002
1.960000000000000 0.097319999999998
1.965000000000000 0.094320000000002
1.970000000000000 0.093879999999998
1.975000000000000 0.093400000000002
1.980000000000000 0.094079999999998
1.985000000000000 0.089160000000002
1.990000000000000 0.086959999999998
1.995000000000000 0.084080000000002
2.000000000000000 0.086760000000002
2.005000000000000 0.082079999999994
2.010000000000000 0.081440000000002
2.015000000000000 0.077600000000002
2.020000000000000 0.077400000000002
2.025000000000000 0.073719999999995
2.030000000000000 0.075520000000002
2.035000000000000 0.071200000000002
2.040000000000000 0.072200000000002
2.045000000000000 0.070400000000002
2.050000000000000 0.068999999999995
2.055000000000000 0.066120000000001
2.060000000000000 0.066000000000001
2.065000000000000 0.064920000000001
2.070000000000000 0.063639999999996
2.075000000000000 0.063480000000001
2.080000000000000 0.062080000000001
2.085000000000000 0.057640000000001
2.090000000000000 0.056559999999996
2.095000000000000 0.057080000000001
2.100000000000000 0.056160000000001
2.105000000000000 0.054280000000001
2.110000000000000 0.053479999999996
2.115000000000000 0.051720000000001
2.120000000000000 0.052880000000001
2.125000000000000 0.052680000000001
2.130000000000000 0.048079999999997
2.135000000000000 0.048160000000001
2.140000000000000 0.045920000000001
2.145000000000000 0.045280000000001
2.150000000000000 0.045239999999997
2.155000000000000 0.044760000000001
2.160000000000000 0.041880000000001
2.165000000000000 0.040720000000001
2.170000000000000 0.038399999999997
2.175000000000000 0.041560000000001
2.180000000000000 0.040640000000001
2.185000000000000 0.036840000000001
2.190000000000000 0.037280000000001
2.195000000000000 0.034999999999998
2.200000000000000 0.034320000000001
2.205000000000000 0.034680000000001
2.210000000000000 0.033440000000001
2.215000000000000 0.033199999999998
2.220000000000000 0.032120000000001
2.225000000000000 0.032680000000001
2.230000000000000 0.032320000000001
2.235000000000000 0.029759999999998
2.240000000000000 0.030160000000001
2.245000000000000 0.028720000000001
2.250000000000000 0.027960000000001
2.255000000000000 0.027839999999998
2.260000000000000 0.027600000000001
2.265000000000000 0.024720000000001
2.270000000000000 0.025440000000001
2.275000000000000 0.025279999999998
2.280000000000000 0.024480000000001
2.285000000000000 0.024320000000001
2.290000000000000 0.023480000000001
2.295000000000000 0.023839999999998
2.300000000000000 0.021880000000000
2.305000000000000 0.022840000000000
2.310000000000000 0.020320000000000
2.315000000000000 0.019480000000000
2.320000000000000 0.020159999999999
2.325000000000000 0.018200000000000
2.330000000000000 0.017680000000000
2.335000000000000 0.019360000000000
2.340000000000000 0.017519999999999
2.345000000000000 0.017640000000000
2.350000000000000 0.016280000000000
2.355000000000000 0.016360000000000
2.360000000000000 0.013919999999999
2.365000000000000 0.015960000000000
2.370000000000000 0.015920000000000
2.375000000000000 0.014480000000000
2.380000000000000 0.015319999999999
2.385000000000000 0.013600000000000
2.390000000000000 0.013880000000000
2.395000000000000 0.013720000000000
2.400000000000000 0.011919999999999
2.405000000000000 0.013280000000000
2.410000000000000 0.013600000000000
2.415000000000000 0.011960000000000
2.420000000000000 0.011159999999999
2.425000000000000 0.011840000000000
2.430000000000000 0.011000000000000
2.435000000000000 0.009960000000000
2.440000000000000 0.009520000000000
2.445000000000000 0.009719999999999
2.450000000000000 0.009280000000000
2.455000000000000 0.008920000000000
2.460000000000000 0.008760000000000
2.465000000000000 0.009439999999999
2.470000000000000 0.008440000000000
2.475000000000000 0.007600000000000
2.480000000000000 0.008200000000000
2.485000000000000 0.009039999999999
2.490000000000000 0.008120000000000
2.495000000000000 0.007320000000000
2.500000000000000 0.007280000000000
2.505000000000000 0.006080000000000
2.510000000000000 0.006880000000000
2.515000000000000 0.007120000000000
2.520000000000000 0.006120000000000
2.525000000000000 0.006480000000000
2.530000000000000 0.006440000000000
2.535000000000000 0.005880000000000
2.540000000000000 0.006080000000000
2.545000000000000 0.005160000000000
2.550000000000000 0.005360000000000
2.555000000000000 0.006080000000000
2.560000000000000 0.004920000000000
2.565000000000000 0.005480000000000
2.570000000000000 0.004080000000000
2.575000000000000 0.004840000000000
2.580000000000000 0.004320000000000
2.585000000000000 0.004800000000000
2.590000000000000 0.004800000000000
2.595000000000000 0.003360000000000
2.600000000000000 0.003440000000000
2.605000000000000 0.004400000000000
2.610000000000000 0.003680000000000
2.615000000000000 0.003480000000000
2.620000000000000 0.004240000000000
2.625000000000000 0.003040000000000
2.630000000000000 0.003120000000000
2.635000000000000 0.003520000000000
2.640000000000000 0.002880000000000
2.645000000000000 0.002960000000000
2.650000000000000 0.003200000000000
2.655000000000000 0.002960000000000
2.660000000000000 0.002640000000000
2.665000000000000 0.002640000000000
2.670000000000000 0.002200000000000
2.675000000000000 0.002640000000000
2.680000000000000 0.002520000000000
2.685000000000000 0.003360000000000
2.690000000000000 0.002680000000000
2.695000000000000 0.001960000000000
2.700000000000000 0.001680000000000
2.705000000000000 0.001880000000000
2.710000000000000 0.001600000000000
2.715000000000000 0.001960000000000
2.720000000000000 0.002360000000000
2.725000000000000 0.001800000000000
2.730000000000000 0.001520000000000
2.735000000000000 0.001640000000000
2.740000000000000 0.001120000000000
2.745000000000000 0.001680000000000
2.750000000000000 0.001320000000000
2.755000000000000 0.001560000000000
2.760000000000000 0.001760000000000
2.765000000000000 0.001120000000000
2.770000000000000 0.001680000000000
2.775000000000000 0.001560000000000
2.780000000000000 0.001160000000000
2.785000000000000 0.001200000000000
2.790000000000000 0.000920000000000
2.795000000000000 0.001160000000000
2.800000000000000 0.001440000000000
2.805000000000000 0.000880000000000
2.810000000000000 0.001320000000000
2.815000000000000 0.000760000000000
2.820000000000000 0.000560000000000
2.825000000000000 0.000960000000000
2.830000000000000 0.000560000000000
2.835000000000000 0.000680000000000
2.840000000000000 0.000800000000000
2.845000000000000 0.000640000000000
2.850000000000000 0.000640000000000
2.855000000000000 0.000400000000000
2.860000000000000 0.000400000000000
2.865000000000000 0.001040000000000
2.870000000000000 0.000440000000000
2.875000000000000 0.000840000000000
2.880000000000000 0.000680000000000
2.885000000000000 0.000400000000000
2.890000000000000 0.000440000000000
2.895000000000000 0.000600000000000
2.900000000000000 0.000560000000000
2.905000000000000 0.000400000000000
2.910000000000000 0.000440000000000
2.915000000000000 0.000360000000000
2.920000000000000 0.000560000000000
2.925000000000000 0.000440000000000
2.930000000000000 0.000280000000000
2.935000000000000 0.000400000000000
2.940000000000000 0.000640000000000
2.945000000000000 0.000520000000000
2.950000000000000 0.000320000000000
2.955000000000000 0.000280000000000
2.960000000000000 0.000280000000000
2.965000000000000 0.000280000000000
2.970000000000000 0.000480000000000
2.975000000000000 0.000160000000000
2.980000000000000 0.000320000000000
2.985000000000000 0.000280000000000
2.990000000000000 0.000160000000000
2.995000000000000 0.000200000000000
3.000000000000000 0.000320000000000
3.005000000000000 0.000320000000000
3.010000000000000 0.000040000000000
3.015000000000000 0.000080000000000
3.020000000000000 0.000160000000000
3.025000000000000 0.000120000000000
3.030000000000000 0.000040000000000
3.035000000000000 0.000080000000000
3.040000000000000 0.000160000000000
3.045000000000000 0.000240000000000
3.050000000000000 0.000320000000000
3.055000000000000 0.000280000000000
3.060000000000000 0.000040000000000
3.065000000000000 0.000080000000000
3.070000000000000 0.000080000000000
3.075000000000000 0.000040000000000
3.080000000000000 0.000200000000000
3.085000000000000 0.000120000000000
3.090000000000000 0.000160000000000
3.095000000000000 0.000000000000000
3.100000000000000 0.000120000000000
3.105000000000000 0.000000000000000
3.110000000000000 0.000080000000000
3.115000000000000 0.000080000000000
3.120000000000000 0.000120000000000
3.125000000000000 0.000000000000000
3.130000000000000 0.000080000000000
3.135000000000000 0.000160000000000
3.140000000000000 0.000080000000000
3.145000000000000 0.000080000000000
3.150000000000000 0.000000000000000
3.155000000000000 0.000040000000000
3.160000000000000 0.000120000000000
3.165000000000000 0.000080000000000
3.170000000000000 0.000000000000000
3.175000000000000 0.000000000000000
3.180000000000000 0.000000000000000
3.185000000000000 0.000040000000000
3.190000000000000 0.000200000000000
3.195000000000000 0.000080000000000
3.200000000000000 0.000000000000000
3.205000000000000 0.000040000000000
3.210000000000000 0.000000000000000
3.215000000000000 0.000040000000000
3.220000000000000 0.000000000000000
3.225000000000000 0.000080000000000
3.230000000000000 0.000080000000000
3.235000000000000 0.000000000000000
3.240000000000000 0.000000000000000
3.245000000000000 0.000040000000000
3.250000000000000 0.000040000000000
3.255000000000000 0.000000000000000
3.260000000000000 0.000000000000000
3.265000000000000 0.000080000000000
3.270000000000000 0.000000000000000
3.275000000000000 0.000000000000000
3.280000000000000 0.000000000000000
3.285000000000000 0.000000000000000
3.290000000000000 0.000040000000000
3.295000000000000 0.000040000000000


==> figs/eig-spacing-orthog-10-0.dat <==
0.000000000000000 0.091160000000000
0.005000000000000 0.091080000000000
0.010000000000000 0.090220000000000
0.015000000000000 0.091200000000000
0.020000000000000 0.092220000000000
0.025000000000000 0.091960000000000
0.030000000000000 0.091300000000000
0.035000000000000 0.096520000000000
0.040000000000000 0.093520000000000
0.045000000000000 0.094540000000000
0.050000000000000 0.095500000000000
0.055000000000000 0.098700000000000
0.060000000000000 0.099200000000000
0.065000000000000 0.101880000000000
0.070000000000000 0.102700000000000
0.075000000000000 0.106300000000000
0.080000000000000 0.107240000000000
0.085000000000000 0.108380000000000
0.090000000000000 0.113540000000000
0.095000000000000 0.110640000000000
0.100000000000000 0.116220000000000
0.105000000000000 0.121440000000000
0.110000000000000 0.122520000000000
0.115000000000000 0.122560000000000
0.120000000000000 0.127100000000000
0.125000000000000 0.126980000000000
0.130000000000000 0.129860000000000
0.135000000000000 0.137500000000000
0.140000000000000 0.141100000000001
0.145000000000000 0.143880000000000
0.150000000000000 0.148480000000000
0.155000000000000 0.152620000000000
0.160000000000000 0.156440000000000
0.165000000000000 0.161760000000000
0.170000000000000 0.162640000000000
0.175000000000000 0.167640000000001
0.180000000000000 0.171660000000000
0.185000000000000 0.175980000000000
0.190000000000000 0.180220000000000
0.195000000000000 0.185540000000000
0.200000000000000 0.187560000000000
0.205000000000000 0.194220000000001
0.210000000000000 0.200020000000000
0.215000000000000 0.204080000000000
0.220000000000000 0.211320000000000
0.225000000000000 0.209640000000000
0.230000000000000 0.220400000000000
0.235000000000000 0.222960000000001
0.240000000000000 0.229520000000000
0.245000000000000 0.233820000000000
0.250000000000000 0.238380000000000
0.255000000000000 0.244240000000000
0.260000000000000 0.247820000000000
0.265000000000000 0.256380000000000
0.270000000000000 0.264620000000000
0.275000000000000 0.275520000000000
0.280000000000000 0.277960000000000
0.285000000000000 0.279800000000003
0.290000000000000 0.285520000000000
0.295000000000000 0.292320000000000
0.300000000000000 0.303620000000000
0.305000000000000 0.306120000000000
0.310000000000000 0.310420000000000
0.315000000000000 0.316820000000000
0.320000000000000 0.320940000000000
0.325000000000000 0.324960000000000
0.330000000000000 0.336080000000000
0.335000000000000 0.336360000000000
0.340000000000000 0.353080000000000
0.345000000000000 0.353780000000000
0.350000000000000 0.360560000000004
0.355000000000000 0.366600000000000
0.360000000000000 0.377200000000000
0.365000000000000 0.389720000000000
0.370000000000000 0.390040000000000
0.375000000000000 0.396640000000000
0.380000000000000 0.406740000000000
0.385000000000000 0.408360000000000
0.390000000000000 0.413040000000000
0.395000000000000 0.421260000000000
0.400000000000000 0.428980000000000
0.405000000000000 0.425420000000000
0.410000000000000 0.442080000000000
0.415000000000000 0.445340000000005
0.420000000000000 0.464580000000000
0.425000000000000 0.465760000000000
0.430000000000000 0.466380000000000
0.435000000000000 0.478780000000000
0.440000000000000 0.487140000000000
0.445000000000000 0.492860000000000
0.450000000000000 0.500340000000000
0.455000000000000 0.509140000000000
0.460000000000000 0.505699999999999
0.465000000000000 0.521980000000000
0.470000000000000 0.532740000000000
0.475000000000000 0.535320000000005
0.480000000000000 0.539219999999999
0.485000000000000 0.547659999999999
0.490000000000000 0.556960000000000
0.495000000000000 0.562300000000000
0.500000000000000 0.571620000000000
0.505000000000000 0.568079999999999
0.510000000000000 0.576479999999999
0.515000000000000 0.587199999999999
0.520000000000000 0.589859999999999
0.525000000000000 0.599259999999999
0.530000000000000 0.611179999999999
0.535000000000000 0.621399999999999
0.540000000000000 0.614499999999999
0.545000000000000 0.625199999999999
0.550000000000000 0.630899999999999
0.555000000000000 0.641819999999999
0.560000000000000 0.641259999999999
0.565000000000000 0.652159999999999
0.570000000000000 0.659619999999999
0.575000000000000 0.663920000000014
0.580000000000000 0.674019999999999
0.585000000000000 0.676779999999999
0.590000000000000 0.680279999999999
0.595000000000000 0.686319999999999
0.600000000000000 0.691199999999999
0.605000000000000 0.702219999999999
0.610000000000000 0.702459999999999
0.615000000000000 0.708419999999999
0.620000000000000 0.719319999999999
0.625000000000000 0.716699999999999
0.630000000000000 0.728879999999999
0.635000000000000 0.734939999999999
0.640000000000000 0.744079999999999
0.645000000000000 0.746439999999999
0.650000000000000 0.742899999999999
0.655000000000000 0.758799999999999
0.660000000000000 0.753159999999999
0.665000000000000 0.751179999999999
0.670000000000000 0.768899999999999
0.675000000000000 0.762999999999999
0.680000000000000 0.779739999999999
0.685000000000000 0.774119999999999
0.690000000000000 0.778919999999999
0.695000000000000 0.784439999999999
0.700000000000000 0.786540000000017
0.705000000000000 0.790179999999999
0.710000000000000 0.785539999999999
0.715000000000000 0.794259999999999
0.720000000000000 0.803139999999999
0.725000000000000 0.810139999999999
0.730000000000000 0.816139999999999
0.735000000000000 0.813079999999999
0.740000000000000 0.824119999999999
0.745000000000000 0.819079999999999
0.750000000000000 0.827719999999999
0.755000000000000 0.838339999999999
0.760000000000000 0.840299999999999
0.765000000000000 0.838299999999999
0.770000000000000 0.821799999999999
0.775000000000000 0.831219999999999
0.780000000000000 0.844139999999999
0.785000000000000 0.844959999999999
0.790000000000000 0.848579999999999
0.795000000000000 0.850419999999999
0.800000000000000 0.855219999999999
0.805000000000000 0.841119999999999
0.810000000000000 0.854319999999999
0.815000000000000 0.855319999999999
0.820000000000000 0.858119999999999
0.825000000000000 0.861899999999999
0.830000000000000 0.858940000000018
0.835000000000000 0.870379999999999
0.840000000000000 0.861759999999999
0.845000000000000 0.864259999999999
0.850000000000000 0.864739999999999
0.855000000000000 0.867139999999999
0.860000000000000 0.862219999999999
0.865000000000000 0.860019999999999
0.870000000000000 0.872519999999999
0.875000000000000 0.878139999999999
0.880000000000000 0.867659999999999
0.885000000000000 0.878439999999999
0.890000000000000 0.873859999999999
0.895000000000000 0.871299999999999
0.900000000000000 0.866919999999999
0.905000000000000 0.866619999999999
0.910000000000000 0.876499999999999
0.915000000000000 0.876259999999999
0.920000000000000 0.869099999999999
0.925000000000000 0.878519999999999
0.930000000000000 0.859559999999999
0.935000000000000 0.860379999999999
0.940000000000000 0.871139999999999
0.945000000000000 0.873239999999999
0.950000000000000 0.870979999999999
0.955000000000000 0.867020000000018
0.960000000000000 0.868739999999999
0.965000000000000 0.872839999999999
0.970000000000000 0.865739999999999
0.975000000000000 0.864939999999999
0.980000000000000 0.856759999999999
0.985000000000000 0.862879999999999
0.990000000000000 0.858179999999999
0.995000000000000 0.845659999999999
1.000000000000000 0.856719999999980
1.005000000000000 0.854740000000018
1.010000000000000 0.846379999999980
1.015000000000000 0.842380000000018
1.020000000000000 0.844500000000018
1.025000000000000 0.836679999999981
1.030000000000000 0.849100000000018
1.035000000000000 0.843539999999980
1.040000000000000 0.836220000000018
1.045000000000000 0.825999999999981
1.050000000000000 0.822860000000018
1.055000000000000 0.831499999999981
1.060000000000000 0.829420000000018
1.065000000000000 0.821539999999981
1.070000000000000 0.818140000000017
1.075000000000000 0.816399999999981
1.080000000000000 0.809100000000017
1.085000000000000 0.809459999999981
1.090000000000000 0.800960000000017
1.095000000000000 0.804879999999981
1.100000000000000 0.795420000000017
1.105000000000000 0.790499999999982
1.110000000000000 0.799180000000017
1.115000000000000 0.791179999999982
1.120000000000000 0.785680000000017
1.125000000000000 0.780259999999982
1.130000000000000 0.781580000000017
1.135000000000000 0.771919999999982
1.140000000000000 0.774200000000016
1.145000000000000 0.762739999999982
1.150000000000000 0.763860000000016
1.155000000000000 0.756900000000016
1.160000000000000 0.759279999999983
1.165000000000000 0.751820000000016
1.170000000000000 0.738639999999983
1.175000000000000 0.747140000000016
1.180000000000000 0.743619999999983
1.185000000000000 0.725760000000016
1.190000000000000 0.731739999999983
1.195000000000000 0.728040000000016
1.200000000000000 0.718139999999983
1.205000000000000 0.716140000000015
1.210000000000000 0.709199999999984
1.215000000000000 0.705100000000015
1.220000000000000 0.696499999999984
1.225000000000000 0.697740000000015
1.230000000000000 0.690879999999984
1.235000000000000 0.691280000000015
1.240000000000000 0.692099999999984
1.245000000000000 0.683980000000015
1.250000000000000 0.676839999999984
1.255000000000000 0.678320000000014
1.260000000000000 0.667859999999985
1.265000000000000 0.672040000000014
1.270000000000000 0.658379999999985
1.275000000000000 0.647940000000014
1.280000000000000 0.651780000000014
1.285000000000000 0.645879999999985
1.290000000000000 0.642860000000014
1.295000000000000 0.640619999999985
1.300000000000000 0.628400000000013
1.305000000000000 0.628299999999986
1.310000000000000 0.619980000000013
1.315000000000000 0.618979999999986
1.320000000000000 0.612460000000013
1.325000000000000 0.609839999999986
1.330000000000000 0.605500000000013
1.335000000000000 0.596339999999986
1.340000000000000 0.590460000000013
1.345000000000000 0.585379999999986
1.350000000000000 0.579680000000012
1.355000000000000 0.574239999999987
1.360000000000000 0.571860000000012
1.365000000000000 0.559079999999987
1.370000000000000 0.562140000000012
1.375000000000000 0.553459999999987
1.380000000000000 0.553940000000012
1.385000000000000 0.544039999999987
1.390000000000000 0.532460000000011
1.395000000000000 0.534479999999988
1.400000000000000 0.531800000000011
1.405000000000000 0.523000000000011
1.410000000000000 0.514879999999988
1.415000000000000 0.515300000000011
1.420000000000000 0.506239999999988
1.425000000000000 0.506720000000011
1.430000000000000 0.504959999999988
1.435000000000000 0.494680000000011
1.440000000000000 0.486919999999989
1.445000000000000 0.479720000000010
1.450000000000000 0.478439999999989
1.455000000000000 0.473700000000010
1.460000000000000 0.465879999999989
1.465000000000000 0.461620000000010
1.470000000000000 0.456619999999989
1.475000000000000 0.455760000000010
1.480000000000000 0.451379999999990
1.485000000000000 0.441300000000009
1.490000000000000 0.442099999999990
1.495000000000000 0.433400000000009
1.500000000000000 0.426679999999990
1.505000000000000 0.423440000000009
1.510000000000000 0.423019999999990
1.515000000000000 0.412280000000009
1.520000000000000 0.409399999999991
1.525000000000000 0.414880000000009
1.530000000000000 0.402699999999991
1.535000000000000 0.390960000000008
1.540000000000000 0.393560000000008
1.545000000000000 0.387739999999991
1.550000000000000 0.385880000000008
1.555000000000000 0.384899999999991
1.560000000000000 0.380200000000008
1.565000000000000 0.368779999999992
1.570000000000000 0.361140000000008
1.575000000000000 0.354159999999992
1.580000000000000 0.358000000000008
1.585000000000000 0.354199999999992
1.590000000000000 0.352120000000007
1.595000000000000 0.341919999999992
1.600000000000000 0.338200000000007
1.605000000000000 0.335779999999992
1.610000000000000 0.326220000000007
1.615000000000000 0.327139999999992
1.620000000000000 0.323520000000007
1.625000000000000 0.312339999999993
1.630000000000000 0.314560000000007
1.635000000000000 0.314739999999993
1.640000000000000 0.309020000000007
1.645000000000000 0.301159999999993
1.650000000000000 0.299540000000006
1.655000000000000 0.294639999999993
1.660000000000000 0.290100000000006
1.665000000000000 0.284560000000006
1.670000000000000 0.286619999999993
1.675000000000000 0.274620000000006
1.680000000000000 0.275599999999994
1.685000000000000 0.273020000000006
1.690000000000000 0.263739999999994
1.695000000000000 0.260780000000006
1.700000000000000 0.254079999999994
1.705000000000000 0.251720000000005
1.710000000000000 0.252799999999994
1.715000000000000 0.243320000000005
1.720000000000000 0.242059999999994
1.725000000000000 0.237100000000005
1.730000000000000 0.237899999999995
1.735000000000000 0.232080000000005
1.740000000000000 0.224559999999995
1.745000000000000 0.224240000000005
1.750000000000000 0.224159999999995
1.755000000000000 0.219500000000005
1.760000000000000 0.213279999999995
1.765000000000000 0.206760000000004
1.770000000000000 0.208139999999995
1.775000000000000 0.206200000000004
1.780000000000000 0.200559999999995
1.785000000000000 0.197380000000004
1.790000000000000 0.196320000000004
1.795000000000000 0.195339999999995
1.800000000000000 0.188660000000004
1.805000000000000 0.185759999999996
1.810000000000000 0.184740000000004
1.815000000000000 0.182439999999996
1.820000000000000 0.177440000000004
1.825000000000000 0.172479999999996
1.830000000000000 0.175280000000004
1.835000000000000 0.169419999999996
1.840000000000000 0.165280000000004
1.845000000000000 0.164859999999996
1.850000000000000 0.159060000000003
1.855000000000000 0.155599999999996
1.860000000000000 0.152420000000003
1.865000000000000 0.153959999999996
1.870000000000000 0.151060000000003
1.875000000000000 0.150999999999997
1.880000000000000 0.143600000000003
1.885000000000000 0.141239999999997
1.890000000000000 0.139340000000003
1.895000000000000 0.139939999999997
1.900000000000000 0.134460000000003
1.905000000000000 0.134659999999997
1.910000000000000 0.131100000000003
1.915000000000000 0.124180000000003
1.920000000000000 0.121679999999997
1.925000000000000 0.122440000000003
1.930000000000000 0.121679999999997
1.935000000000000 0.118260000000003
1.940000000000000 0.116059999999997
1.945000000000000 0.117320000000002
1.950000000000000 0.113619999999997
1.955000000000000 0.110520000000002
1.960000000000000 0.105319999999998
1.965000000000000 0.100740000000002
1.970000000000000 0.105719999999998
1.975000000000000 0.105540000000002
1.980000000000000 0.104799999999998
1.985000000000000 0.102140000000002
1.990000000000000 0.097019999999998
1.995000000000000 0.098080000000002
2.000000000000000 0.095220000000002
2.005000000000000 0.092939999999994
2.010000000000000 0.089760000000002
2.015000000000000 0.087800000000002
2.020000000000000 0.089300000000002
2.025000000000000 0.084899999999994
2.030000000000000 0.081440000000002
2.035000000000000 0.081540000000002
2.040000000000000 0.080940000000002
2.045000000000000 0.075640000000002
2.050000000000000 0.077679999999995
2.055000000000000 0.074420000000002
2.060000000000000 0.073580000000002
2.065000000000000 0.072500000000002
2.070000000000000 0.072639999999995
2.075000000000000 0.074560000000002
2.080000000000000 0.065120000000001
2.085000000000000 0.064600000000001
2.090000000000000 0.063119999999996
2.095000000000000 0.063160000000001
2.100000000000000 0.061640000000001
2.105000000000000 0.058600000000001
2.110000000000000 0.059219999999996
2.115000000000000 0.058840000000001
2.120000000000000 0.056960000000001
2.125000000000000 0.051760000000001
2.130000000000000 0.055219999999996
2.135000000000000 0.055260000000001
2.140000000000000 0.052040000000001
2.145000000000000 0.049340000000001
2.150000000000000 0.051619999999997
2.155000000000000 0.051580000000001
2.160000000000000 0.049900000000001
2.165000000000000 0.046440000000001
2.170000000000000 0.047359999999997
2.175000000000000 0.045440000000001
2.180000000000000 0.042840000000001
2.185000000000000 0.042780000000001
2.190000000000000 0.041700000000001
2.195000000000000 0.039639999999997
2.200000000000000 0.040880000000001
2.205000000000000 0.040060000000001
2.210000000000000 0.038780000000001
2.215000000000000 0.039659999999997
2.220000000000000 0.037320000000001
2.225000000000000 0.037040000000001
2.230000000000000 0.036940000000001
2.235000000000000 0.035979999999998
2.240000000000000 0.034460000000001
2.245000000000000 0.032520000000001
2.250000000000000 0.034360000000001
2.255000000000000 0.032139999999998
2.260000000000000 0.033100000000001
2.265000000000000 0.031460000000001
2.270000000000000 0.030160000000001
2.275000000000000 0.028519999999998
2.280000000000000 0.028520000000001
2.285000000000000 0.027240000000001
2.290000000000000 0.027580000000001
2.295000000000000 0.026399999999998
2.300000000000000 0.025280000000001
2.305000000000000 0.024220000000001
2.310000000000000 0.025420000000001
2.315000000000000 0.023220000000000
2.320000000000000 0.024179999999998
2.325000000000000 0.023500000000000
2.330000000000000 0.022840000000000
2.335000000000000 0.023120000000000
2.340000000000000 0.018799999999999
2.345000000000000 0.021120000000000
2.350000000000000 0.020800000000000
2.355000000000000 0.019720000000000
2.360000000000000 0.021019999999999
2.365000000000000 0.017700000000000
2.370000000000000 0.019820000000000
2.375000000000000 0.018320000000000
2.380000000000000 0.018319999999999
2.385000000000000 0.015700000000000
2.390000000000000 0.018000000000000
2.395000000000000 0.016360000000000
2.400000000000000 0.015479999999999
2.405000000000000 0.014840000000000
2.410000000000000 0.014780000000000
2.415000000000000 0.014820000000000
2.420000000000000 0.013279999999999
2.425000000000000 0.013580000000000
2.430000000000000 0.012740000000000
2.435000000000000 0.012520000000000
2.440000000000000 0.011740000000000
2.445000000000000 0.012639999999999
2.450000000000000 0.011780000000000
2.455000000000000 0.012740000000000
2.460000000000000 0.012380000000000
2.465000000000000 0.010959999999999
2.470000000000000 0.010700000000000
2.475000000000000 0.010740000000000
2.480000000000000 0.010820000000000
2.485000000000000 0.010579999999999
2.490000000000000 0.010020000000000
2.495000000000000 0.008500000000000
2.500000000000000 0.009100000000000
2.505000000000000 0.009139999999999
2.510000000000000 0.008420000000000
2.515000000000000 0.008120000000000
2.520000000000000 0.008140000000000
2.525000000000000 0.008679999999999
2.530000000000000 0.008280000000000
2.535000000000000 0.006940000000000
2.540000000000000 0.006740000000000
2.545000000000000 0.007100000000000
2.550000000000000 0.007280000000000
2.555000000000000 0.006800000000000
2.560000000000000 0.007060000000000
2.565000000000000 0.006240000000000
2.570000000000000 0.007220000000000
2.575000000000000 0.006800000000000
2.580000000000000 0.005940000000000
2.585000000000000 0.005480000000000
2.590000000000000 0.005780000000000
2.595000000000000 0.005700000000000
2.600000000000000 0.005340000000000
2.605000000000000 0.004880000000000
2.610000000000000 0.005140000000000
2.615000000000000 0.005520000000000
2.620000000000000 0.005560000000000
2.625000000000000 0.005020000000000
2.630000000000000 0.004160000000000
2.635000000000000 0.005160000000000
2.640000000000000 0.004540000000000
2.645000000000000 0.004160000000000
2.650000000000000 0.004140000000000
2.655000000000000 0.004300000000000
2.660000000000000 0.004220000000000
2.665000000000000 0.003240000000000
2.670000000000000 0.003760000000000
2.675000000000000 0.003260000000000
2.680000000000000 0.003680000000000
2.685000000000000 0.003420000000000
2.690000000000000 0.003400000000000
2.695000000000000 0.003100000000000
2.700000000000000 0.002880000000000
2.705000000000000 0.003360000000000
2.710000000000000 0.002940000000000
2.715000000000000 0.003000000000000
2.720000000000000 0.002680000000000
2.725000000000000 0.002740000000000
2.730000000000000 0.002640000000000
2.735000000000000 0.002900000000000
2.740000000000000 0.002900000000000
2.745000000000000 0.002880000000000
2.750000000000000 0.002460000000000
2.755000000000000 0.002300000000000
2.760000000000000 0.002100000000000
2.765000000000000 0.002100000000000
2.770000000000000 0.001440000000000
2.775000000000000 0.002240000000000
2.780000000000000 0.002000000000000
2.785000000000000 0.001740000000000
2.790000000000000 0.001920000000000
2.795000000000000 0.001740000000000
2.800000000000000 0.002420000000000
2.805000000000000 0.001420000000000
2.810000000000000 0.001340000000000
2.815000000000000 0.001480000000000
2.820000000000000 0.000960000000000
2.825000000000000 0.001460000000000
2.830000000000000 0.001660000000000
2.835000000000000 0.001540000000000
2.840000000000000 0.001340000000000
2.845000000000000 0.001380000000000
2.850000000000000 0.001440000000000
2.855000000000000 0.001120000000000
2.860000000000000 0.001180000000000
2.865000000000000 0.001120000000000
2.870000000000000 0.001460000000000
2.875000000000000 0.001200000000000
2.880000000000000 0.001060000000000
2.885000000000000 0.001380000000000
2.890000000000000 0.001140000000000
2.895000000000000 0.001160000000000
2.900000000000000 0.001100000000000
2.905000000000000 0.000760000000000
2.910000000000000 0.001000000000000
2.915000000000000 0.000940000000000
2.920000000000000 0.001040000000000
2.925000000000000 0.000700000000000
2.930000000000000 0.000500000000000
2.935000000000000 0.000880000000000
2.940000000000000 0.000620000000000
2.945000000000000 0.000360000000000
2.950000000000000 0.000860000000000
2.955000000000000 0.000760000000000
2.960000000000000 0.000380000000000
2.965000000000000 0.000980000000000
2.970000000000000 0.000800000000000
2.975000000000000 0.000780000000000
2.980000000000000 0.000440000000000
2.985000000000000 0.000480000000000
2.990000000000000 0.000660000000000
2.995000000000000 0.000480000000000
3.000000000000000 0.000560000000000
3.005000000000000 0.000520000000000
3.010000000000000 0.000420000000000
3.015000000000000 0.000560000000000
3.020000000000000 0.000540000000000
3.025000000000000 0.000280000000000
3.030000000000000 0.000540000000000
3.035000000000000 0.000380000000000
3.040000000000000 0.000420000000000
3.045000000000000 0.000460000000000
3.050000000000000 0.000420000000000
3.055000000000000 0.000360000000000
3.060000000000000 0.000340000000000
3.065000000000000 0.000460000000000
3.070000000000000 0.000280000000000
3.075000000000000 0.000340000000000
3.080000000000000 0.000340000000000
3.085000000000000 0.000460000000000
3.090000000000000 0.000320000000000
3.095000000000000 0.000120000000000
3.100000000000000 0.000240000000000
3.105000000000000 0.000360000000000
3.110000000000000 0.000200000000000
3.115000000000000 0.000180000000000
3.120000000000000 0.000160000000000
3.125000000000000 0.000240000000000
3.130000000000000 0.000260000000000
3.135000000000000 0.000360000000000
3.140000000000000 0.000240000000000
3.145000000000000 0.000160000000000
3.150000000000000 0.000360000000000
3.155000000000000 0.000300000000000
3.160000000000000 0.000220000000000
3.165000000000000 0.000220000000000
3.170000000000000 0.000180000000000
3.175000000000000 0.000120000000000
3.180000000000000 0.000300000000000
3.185000000000000 0.000160000000000
3.190000000000000 0.000240000000000
3.195000000000000 0.000240000000000
3.200000000000000 0.000020000000000
3.205000000000000 0.000160000000000
3.210000000000000 0.000160000000000
3.215000000000000 0.000180000000000
3.220000000000000 0.000080000000000
3.225000000000000 0.000120000000000
3.230000000000000 0.000160000000000
3.235000000000000 0.000140000000000
3.240000000000000 0.000120000000000
3.245000000000000 0.000100000000000
3.250000000000000 0.000140000000000
3.255000000000000 0.000220000000000
3.260000000000000 0.000080000000000
3.265000000000000 0.000160000000000
3.270000000000000 0.000060000000000
3.275000000000000 0.000160000000000
3.280000000000000 0.000060000000000
3.285000000000000 0.000160000000000
3.290000000000000 0.000040000000000
3.295000000000000 0.000100000000000
3.300000000000000 0.000120000000000
3.305000000000000 0.000140000000000
3.310000000000000 0.000160000000000
3.315000000000000 0.000080000000000
3.320000000000000 0.000080000000000
3.325000000000000 0.000040000000000
3.330000000000000 0.000200000000000
3.335000000000000 0.000080000000000
3.340000000000000 0.000060000000000
3.345000000000000 0.000020000000000
3.350000000000000 0.000080000000000
3.355000000000000 0.000020000000000
3.360000000000000 0.000080000000000
3.365000000000000 0.000080000000000
3.370000000000000 0.000080000000000
3.375000000000000 0.000080000000000
3.380000000000000 0.000040000000000
3.385000000000000 0.000040000000000
3.390000000000000 0.000080000000000
3.395000000000000 0.000080000000000
3.400000000000000 0.000040000000000
3.405000000000000 0.000100000000000
3.410000000000000 0.000080000000000
3.415000000000000 0.000080000000000
3.420000000000000 0.000040000000000
3.425000000000000 0.000020000000000
3.430000000000000 0.000060000000000
3.435000000000000 0.000020000000000
3.440000000000000 0.000040000000000
3.445000000000000 0.000080000000000
3.450000000000000 0.000020000000000
3.455000000000000 0.000060000000000
3.460000000000000 0.000100000000000
3.465000000000000 0.000020000000000
3.470000000000000 0.000020000000000
3.475000000000000 0.000020000000000
3.480000000000000 0.000020000000000
3.485000000000000 0.000100000000000
3.490000000000000 0.000040000000000
3.495000000000000 0.000060000000000
3.500000000000000 0.000040000000000
3.505000000000000 0.000060000000000
3.510000000000000 0.000020000000000
3.515000000000000 0.000040000000000
3.520000000000000 0.000000000000000
3.525000000000000 0.000000000000000
3.530000000000000 0.000000000000000
3.535000000000000 0.000040000000000
3.540000000000000 0.000060000000000
3.545000000000000 0.000040000000000
3.550000000000000 0.000040000000000
3.555000000000000 0.000080000000000
3.560000000000000 0.000040000000000
3.565000000000000 0.000000000000000
3.570000000000000 0.000020000000000
3.575000000000000 0.000040000000000
3.580000000000000 0.000000000000000
3.585000000000000 0.000040000000000
3.590000000000000 0.000000000000000
3.595000000000000 0.000040000000000
3.600000000000000 0.000020000000000
3.605000000000000 0.000040000000000
3.610000000000000 0.000020000000000
3.615000000000000 0.000000000000000
3.620000000000000 0.000040000000000
3.625000000000000 0.000020000000000
3.630000000000000 0.000040000000000
3.635000000000000 0.000040000000000
3.640000000000000 0.000040000000000
3.645000000000000 0.000080000000000
3.650000000000000 0.000000000000000
3.655000000000000 0.000000000000000
3.660000000000000 0.000020000000000
3.665000000000000 0.000040000000000
3.670000000000000 0.000000000000000
3.675000000000000 0.000000000000000
3.680000000000000 0.000020000000000
3.685000000000000 0.000020000000000
3.690000000000000 0.000020000000000
3.695000000000000 0.000020000000000
3.700000000000000 0.000000000000000
3.705000000000000 0.000020000000000
3.710000000000000 0.000020000000000
3.715000000000000 0.000060000000000
3.720000000000000 0.000020000000000
3.725000000000000 0.000040000000000
3.730000000000000 0.000060000000000
3.735000000000000 0.000000000000000
3.740000000000000 0.000020000000000
3.745000000000000 0.000020000000000
3.750000000000000 0.000000000000000
3.755000000000000 0.000000000000000
3.760000000000000 0.000000000000000
3.765000000000000 0.000000000000000
3.770000000000000 0.000000000000000
3.775000000000000 0.000000000000000
3.780000000000000 0.000000000000000
3.785000000000000 0.000020000000000
3.790000000000000 0.000020000000000
3.795000000000000 0.000020000000000
3.800000000000000 0.000000000000000
3.805000000000000 0.000020000000000
3.810000000000000 0.000000000000000
3.815000000000000 0.000000000000000
3.820000000000000 0.000000000000000
3.825000000000000 0.000000000000000
3.830000000000000 0.000020000000000
3.835000000000000 0.000040000000000
3.840000000000000 0.000000000000000
3.845000000000000 0.000020000000000
3.850000000000000 0.000000000000000
3.855000000000000 0.000000000000000
3.860000000000000 0.000000000000000
3.865000000000000 0.000020000000000
3.870000000000000 0.000000000000000
3.875000000000000 0.000020000000000
3.880000000000000 0.000000000000000
3.885000000000000 0.000000000000000
3.890000000000000 0.000000000000000
3.895000000000000 0.000000000000000
3.900000000000000 0.000000000000000
3.905000000000000 0.000020000000000
3.910000000000000 0.000000000000000
3.915000000000000 0.000000000000000
3.920000000000000 0.000000000000000
3.925000000000000 0.000000000000000
3.930000000000000 0.000000000000000
3.935000000000000 0.000040000000000
3.940000000000000 0.000000000000000
3.945000000000000 0.000000000000000
3.950000000000000 0.000000000000000
3.955000000000000 0.000000000000000
3.960000000000000 0.000000000000000
3.965000000000000 0.000000000000000
3.970000000000000 0.000000000000000
3.975000000000000 0.000000000000000
3.980000000000000 0.000000000000000
3.985000000000000 0.000000000000000
3.990000000000000 0.000000000000000
3.995000000000000 0.000000000000000
4.000000000000000 0.000000000000000
4.005000000000000 0.000000000000000
4.010000000000000 0.000000000000000
4.015000000000000 0.000020000000000
4.020000000000000 0.000000000000000
4.025000000000000 0.000020000000000
4.030000000000000 0.000000000000000
4.035000000000000 0.000000000000000
4.040000000000000 0.000000000000000
4.045000000000000 0.000000000000000
4.050000000000000 0.000000000000000
4.055000000000000 0.000000000000000
4.060000000000000 0.000000000000000
4.065000000000000 0.000000000000000
4.070000000000000 0.000000000000000
4.075000000000000 0.000000000000000
4.080000000000000 0.000020000000000
4.085000000000000 0.000000000000000
4.090000000000000 0.000000000000000
4.095000000000000 0.000000000000000
4.100000000000000 0.000000000000000
4.105000000000000 0.000020000000000
4.110000000000000 0.000020000000000
4.115000000000000 0.000000000000000
4.120000000000000 0.000000000000000
4.125000000000000 0.000000000000000
4.130000000000000 0.000000000000000
4.135000000000000 0.000000000000000
4.140000000000000 0.000000000000000
4.145000000000000 0.000000000000000
4.150000000000000 0.000000000000000
4.155000000000000 0.000000000000000
4.160000000000000 0.000000000000000
4.165000000000000 0.000000000000000
4.170000000000000 0.000000000000000
4.175000000000000 0.000000000000000
4.180000000000000 0.000000000000000
4.185000000000000 0.000000000000000
4.190000000000000 0.000000000000000
4.195000000000000 0.000000000000000
4.200000000000000 0.000000000000000
4.205000000000000 0.000000000000000
4.210000000000000 0.000000000000000
4.215000000000000 0.000000000000000
4.220000000000000 0.000020000000000
4.225000000000000 0.000020000000000


==> figs/eig-spacing-orthog-10-1.dat <==
0.000000000000000 0.180360000000000
0.010000000000000 0.182020000000000
0.020000000000000 0.182210000000000
0.030000000000000 0.181980000000000
0.040000000000000 0.182610000000000
0.050000000000000 0.187290000000000
0.060000000000000 0.186780000000000
0.070000000000000 0.191680000000000
0.080000000000000 0.193010000000000
0.090000000000000 0.192130000000000
0.100000000000000 0.198370000000000
0.110000000000000 0.203010000000000
0.120000000000000 0.204390000000000
0.130000000000000 0.211160000000000
0.140000000000000 0.216630000000000
0.150000000000000 0.222980000000000
0.160000000000000 0.225420000000000
0.170000000000000 0.229380000000000
0.180000000000000 0.237730000000000
0.190000000000000 0.245370000000000
0.200000000000000 0.250190000000000
0.210000000000000 0.257310000000000
0.220000000000000 0.267710000000000
0.230000000000000 0.271790000000001
0.240000000000000 0.283830000000000
0.250000000000000 0.289380000000000
0.260000000000000 0.297780000000000
0.270000000000000 0.307080000000000
0.280000000000000 0.314890000000001
0.290000000000000 0.322890000000000
0.300000000000000 0.329470000000000
0.310000000000000 0.337910000000000
0.320000000000000 0.348890000000000
0.330000000000000 0.358350000000000
0.340000000000000 0.369620000000000
0.350000000000000 0.379880000000002
0.360000000000000 0.390880000000000
0.370000000000000 0.398900000000000
0.380000000000000 0.408770000000000
0.390000000000000 0.417510000000000
0.400000000000000 0.433020000000000
0.410000000000000 0.440880000000002
0.420000000000000 0.451080000000000
0.430000000000000 0.458500000000000
0.440000000000000 0.475880000000000
0.450000000000000 0.483730000000000
0.460000000000000 0.493810000000000
0.470000000000000 0.504610000000002
0.480000000000000 0.508970000000000
0.490000000000000 0.528300000000000
0.500000000000000 0.539249999999999
0.510000000000000 0.550260000000000
0.520000000000000 0.553160000000000
0.530000000000000 0.563510000000000
0.540000000000000 0.577190000000000
0.550000000000000 0.587000000000000
0.560000000000000 0.588379999999999
0.570000000000000 0.607030000000006
0.580000000000000 0.617010000000000
0.590000000000000 0.623719999999999
0.600000000000000 0.637679999999999
0.610000000000000 0.643699999999999
0.620000000000000 0.652599999999999
0.630000000000000 0.667549999999999
0.640000000000000 0.671439999999999
0.650000000000000 0.684489999999999
0.660000000000000 0.694229999999999
0.670000000000000 0.704189999999999
0.680000000000000 0.707879999999999
0.690000000000000 0.712529999999999
0.700000000000000 0.721460000000007
0.710000000000000 0.737779999999999
0.720000000000000 0.737779999999999
0.730000000000000 0.746469999999999
0.740000000000000 0.748839999999999
0.750000000000000 0.761439999999999
0.760000000000000 0.763989999999999
0.770000000000000 0.768749999999999
0.780000000000000 0.778759999999999
0.790000000000000 0.769599999999999
0.800000000000000 0.777599999999999
0.810000000000000 0.790379999999999
0.820000000000000 0.784709999999999
0.830000000000000 0.801640000000008
0.840000000000000 0.803299999999999
0.850000000000000 0.799699999999999
0.860000000000000 0.806359999999999
0.870000000000000 0.813259999999999
0.880000000000000 0.809639999999999
0.890000000000000 0.814729999999999
0.900000000000000 0.809159999999999
0.910000000000000 0.815219999999999
0.920000000000000 0.818559999999999
0.930000000000000 0.813649999999999
0.940000000000000 0.818529999999999
0.950000000000000 0.814020000000008
0.960000000000000 0.804789999999999
0.970000000000000 0.815349999999999
0.980000000000000 0.814049999999999
0.990000000000000 0.812049999999999
1.000000000000000 0.809459999999999
1.010000000000000 0.805869999999999
1.020000000000000 0.805869999999999
1.030000000000000 0.801199999999999
1.040000000000000 0.801519999999999
1.050000000000000 0.796089999999999
1.060000000000000 0.790939999999999
1.070000000000000 0.783479999999999
1.080000000000000 0.784279999999999
1.090000000000000 0.782459999999999
1.100000000000000 0.778559999999999
1.110000000000000 0.774959999999999
1.120000000000000 0.757799999999999
1.130000000000000 0.760289999999999
1.140000000000000 0.753749999999999
1.150000000000000 0.745430000000016
1.160000000000000 0.743059999999999
1.170000000000000 0.725439999999999
1.180000000000000 0.730289999999999
1.190000000000000 0.726859999999999
1.200000000000000 0.720959999999999
1.210000000000000 0.697579999999999
1.220000000000000 0.700939999999999
1.230000000000000 0.687499999999999
1.240000000000000 0.678939999999999
1.250000000000000 0.678019999999999
1.260000000000000 0.673859999999999
1.270000000000000 0.659429999999999
1.280000000000000 0.652129999999999
1.290000000000000 0.642279999999999
1.300000000000000 0.630670000000000
1.310000000000000 0.618029999999999
1.320000000000000 0.624159999999999
1.330000000000000 0.608669999999999
1.340000000000000 0.600179999999999
1.350000000000000 0.586310000000000
1.360000000000000 0.578060000000000
1.370000000000000 0.574560000000000
1.380000000000000 0.557160000000000
1.390000000000000 0.549550000000000
1.400000000000000 0.545900000000012
1.410000000000000 0.533799999999999
1.420000000000000 0.521860000000000
1.430000000000000 0.512910000000000
1.440000000000000 0.504810000000000
1.450000000000000 0.493780000000000
1.460000000000000 0.485970000000000
1.470000000000000 0.475850000000000
1.480000000000000 0.469610000000000
1.490000000000000 0.458380000000000
1.500000000000000 0.451270000000000
1.510000000000000 0.437780000000000
1.520000000000000 0.428880000000000
1.530000000000000 0.423370000000000
1.540000000000000 0.409240000000000
1.550000000000000 0.400910000000000
1.560000000000000 0.391050000000000
1.570000000000000 0.384100000000000
1.580000000000000 0.371060000000000
1.590000000000000 0.366080000000000
1.600000000000000 0.356630000000000
1.610000000000000 0.344330000000000
1.620000000000000 0.333990000000000
1.630000000000000 0.333660000000000
1.640000000000000 0.322990000000000
1.650000000000000 0.315430000000000
1.660000000000000 0.306740000000007
1.670000000000000 0.297850000000000
1.680000000000000 0.288260000000000
1.690000000000000 0.278770000000000
1.700000000000000 0.269500000000000
1.710000000000000 0.267500000000000
1.720000000000000 0.259410000000000
1.730000000000000 0.254430000000000
1.740000000000000 0.244470000000000
1.750000000000000 0.236870000000000
1.760000000000000 0.235440000000000
1.770000000000000 0.225910000000000
1.780000000000000 0.218620000000000
1.790000000000000 0.210950000000000
1.800000000000000 0.207940000000000
1.810000000000000 0.198730000000000
1.820000000000000 0.193500000000000
1.830000000000000 0.182760000000000
1.840000000000000 0.183350000000000
1.850000000000000 0.174540000000000
1.860000000000000 0.167330000000000
1.870000000000000 0.166290000000000
1.880000000000000 0.155600000000000
1.890000000000000 0.155260000000000
1.900000000000000 0.143530000000000
1.910000000000000 0.142360000000003
1.920000000000000 0.136060000000000
1.930000000000000 0.130810000000000
1.940000000000000 0.127860000000000
1.950000000000000 0.125150000000000
1.960000000000000 0.118440000000000
1.970000000000000 0.114540000000000
1.980000000000000 0.109350000000000
1.990000000000000 0.105020000000000
2.000000000000000 0.101889999999998
2.010000000000000 0.098960000000002
2.020000000000000 0.095869999999998
2.030000000000000 0.091150000000002
2.040000000000000 0.088000000000002
2.050000000000000 0.081909999999998
2.060000000000000 0.082460000000002
2.070000000000000 0.078149999999998
2.080000000000000 0.073380000000002
2.090000000000000 0.073879999999998
2.100000000000000 0.070610000000002
2.110000000000000 0.067289999999998
2.120000000000000 0.063690000000001
2.130000000000000 0.060929999999999
2.140000000000000 0.059920000000001
2.150000000000000 0.055189999999999
2.160000000000000 0.054290000000001
2.170000000000000 0.052689999999999
2.180000000000000 0.048320000000001
2.190000000000000 0.047189999999999
2.200000000000000 0.044700000000001
2.210000000000000 0.043159999999999
2.220000000000000 0.041840000000001
2.230000000000000 0.039699999999999
2.240000000000000 0.038660000000001
2.250000000000000 0.036069999999999
2.260000000000000 0.034360000000001
2.270000000000000 0.033499999999999
2.280000000000000 0.030470000000001
2.290000000000000 0.030239999999999
2.300000000000000 0.027900000000001
2.310000000000000 0.028090000000001
2.320000000000000 0.027269999999999
2.330000000000000 0.025750000000001
2.340000000000000 0.022699999999999
2.350000000000000 0.023820000000001
2.360000000000000 0.022729999999999
2.370000000000000 0.021360000000000
2.380000000000000 0.018910000000000
2.390000000000000 0.018750000000000
2.400000000000000 0.018000000000000
2.410000000000000 0.017210000000000
2.420000000000000 0.017030000000000
2.430000000000000 0.014760000000000
2.440000000000000 0.014760000000000
2.450000000000000 0.014030000000000
2.460000000000000 0.013320000000000
2.470000000000000 0.012900000000000
2.480000000000000 0.011800000000000
2.490000000000000 0.011690000000000
2.500000000000000 0.010700000000000
2.510000000000000 0.010630000000000
2.520000000000000 0.010230000000000
2.530000000000000 0.009460000000000
2.540000000000000 0.009590000000000
2.550000000000000 0.009140000000000
2.560000000000000 0.007850000000000
2.570000000000000 0.007090000000000
2.580000000000000 0.007140000000000
2.590000000000000 0.006730000000000
2.600000000000000 0.007100000000000
2.610000000000000 0.006360000000000
2.620000000000000 0.005800000000000
2.630000000000000 0.006050000000000
2.640000000000000 0.005270000000000
2.650000000000000 0.005390000000000
2.660000000000000 0.004990000000000
2.670000000000000 0.004810000000000
2.680000000000000 0.004290000000000
2.690000000000000 0.004740000000000
2.700000000000000 0.003980000000000
2.710000000000000 0.003480000000000
2.720000000000000 0.003470000000000
2.730000000000000 0.003060000000000
2.740000000000000 0.003310000000000
2.750000000000000 0.002840000000000
2.760000000000000 0.002840000000000
2.770000000000000 0.002860000000000
2.780000000000000 0.002710000000000
2.790000000000000 0.002600000000000
2.800000000000000 0.002560000000000
2.810000000000000 0.002220000000000
2.820000000000000 0.002350000000000
2.830000000000000 0.001740000000000
2.840000000000000 0.001770000000000
2.850000000000000 0.002110000000000
2.860000000000000 0.001760000000000
2.870000000000000 0.001660000000000
2.880000000000000 0.001360000000000
2.890000000000000 0.001470000000000
2.900000000000000 0.001340000000000
2.910000000000000 0.001520000000000
2.920000000000000 0.001160000000000
2.930000000000000 0.001270000000000
2.940000000000000 0.001110000000000
2.950000000000000 0.001150000000000
2.960000000000000 0.001000000000000
2.970000000000000 0.001140000000000
2.980000000000000 0.001180000000000
2.990000000000000 0.001140000000000
3.000000000000000 0.000940000000000
3.010000000000000 0.000860000000000
3.020000000000000 0.001110000000000
3.030000000000000 0.000630000000000
3.040000000000000 0.000660000000000
3.050000000000000 0.000760000000000
3.060000000000000 0.000460000000000
3.070000000000000 0.000520000000000
3.080000000000000 0.000560000000000
3.090000000000000 0.000660000000000
3.100000000000000 0.000440000000000
3.110000000000000 0.000610000000000
3.120000000000000 0.000580000000000
3.130000000000000 0.000420000000000
3.140000000000000 0.000500000000000
3.150000000000000 0.000450000000000
3.160000000000000 0.000470000000000
3.170000000000000 0.000310000000000
3.180000000000000 0.000510000000000
3.190000000000000 0.000340000000000
3.200000000000000 0.000370000000000
3.210000000000000 0.000260000000000
3.220000000000000 0.000310000000000
3.230000000000000 0.000370000000000
3.240000000000000 0.000250000000000
3.250000000000000 0.000240000000000
3.260000000000000 0.000260000000000
3.270000000000000 0.000230000000000
3.280000000000000 0.000190000000000
3.290000000000000 0.000250000000000
3.300000000000000 0.000220000000000
3.310000000000000 0.000210000000000
3.320000000000000 0.000230000000000
3.330000000000000 0.000170000000000
3.340000000000000 0.000150000000000
3.350000000000000 0.000230000000000
3.360000000000000 0.000140000000000
3.370000000000000 0.000110000000000
3.380000000000000 0.000120000000000
3.390000000000000 0.000140000000000
3.400000000000000 0.000110000000000
3.410000000000000 0.000130000000000
3.420000000000000 0.000150000000000
3.430000000000000 0.000150000000000
3.440000000000000 0.000070000000000
3.450000000000000 0.000090000000000
3.460000000000000 0.000140000000000
3.470000000000000 0.000120000000000
3.480000000000000 0.000060000000000
3.490000000000000 0.000110000000000
3.500000000000000 0.000110000000000
3.510000000000000 0.000070000000000
3.520000000000000 0.000050000000000
3.530000000000000 0.000090000000000
3.540000000000000 0.000090000000000
3.550000000000000 0.000020000000000
3.560000000000000 0.000070000000000
3.570000000000000 0.000060000000000
3.580000000000000 0.000070000000000
3.590000000000000 0.000060000000000
3.600000000000000 0.000070000000000
3.610000000000000 0.000030000000000
3.620000000000000 0.000030000000000
3.630000000000000 0.000080000000000
3.640000000000000 0.000030000000000
3.650000000000000 0.000040000000000
3.660000000000000 0.000040000000000
3.670000000000000 0.000030000000000
3.680000000000000 0.000020000000000
3.690000000000000 0.000050000000000
3.700000000000000 0.000040000000000
3.710000000000000 0.000040000000000
3.720000000000000 0.000020000000000
3.730000000000000 0.000010000000000
3.740000000000000 0.000020000000000
3.750000000000000 0.000010000000000
3.760000000000000 0.000030000000000
3.770000000000000 0.000050000000000
3.780000000000000 0.000040000000000
3.790000000000000 0.000020000000000
3.800000000000000 0.000040000000000
3.810000000000000 0.000000000000000
3.820000000000000 0.000030000000000
3.830000000000000 0.000010000000000
3.840000000000000 0.000010000000000
3.850000000000000 0.000030000000000
3.860000000000000 0.000000000000000
3.870000000000000 0.000010000000000
3.880000000000000 0.000020000000000
3.890000000000000 0.000010000000000
3.900000000000000 0.000030000000000
3.910000000000000 0.000010000000000
3.920000000000000 0.000020000000000
3.930000000000000 0.000000000000000
3.940000000000000 0.000030000000000
3.950000000000000 0.000010000000000
3.960000000000000 0.000010000000000
3.970000000000000 0.000000000000000
3.980000000000000 0.000010000000000
3.990000000000000 0.000000000000000
4.000000000000000 0.000000000000000
4.010000000000000 0.000010000000000
4.020000000000000 0.000010000000000
4.030000000000000 0.000020000000000
4.040000000000000 0.000010000000000
4.050000000000000 0.000000000000000
4.060000000000000 0.000010000000000
4.070000000000000 0.000000000000000
4.080000000000000 0.000010000000000
4.090000000000000 0.000010000000000
4.100000000000000 0.000000000000000
4.110000000000000 0.000000000000000
4.120000000000000 0.000000000000000
4.130000000000000 0.000000000000000
4.140000000000000 0.000000000000000
4.150000000000000 0.000000000000000
4.160000000000000 0.000000000000000
4.170000000000000 0.000000000000000
4.180000000000000 0.000000000000000
4.190000000000000 0.000000000000000
4.200000000000000 0.000020000000000
4.210000000000000 0.000000000000000
4.220000000000000 0.000000000000000
4.230000000000000 0.000000000000000
4.240000000000000 0.000000000000000
4.250000000000000 0.000000000000000
4.260000000000000 0.000000000000000
4.270000000000000 0.000000000000000
4.280000000000000 0.000000000000000
4.290000000000000 0.000000000000000
4.300000000000000 0.000000000000000
4.310000000000000 0.000000000000000
4.320000000000000 0.000000000000000
4.330000000000000 0.000000000000000
4.340000000000000 0.000000000000000
4.350000000000001 0.000000000000000
4.360000000000000 0.000000000000000
4.370000000000000 0.000000000000000
4.380000000000000 0.000000000000000
4.390000000000000 0.000000000000000
4.400000000000000 0.000000000000000
4.410000000000000 0.000000000000000
4.420000000000000 0.000000000000000
4.430000000000000 0.000000000000000
4.440000000000000 0.000000000000000
4.450000000000000 0.000000000000000
4.460000000000000 0.000010000000000
4.470000000000000 0.000000000000000
4.480000000000000 0.000000000000000
4.490000000000000 0.000000000000000
4.500000000000000 0.000000000000000
4.510000000000000 0.000000000000000
4.520000000000000 0.000000000000000
4.530000000000000 0.000000000000000
4.540000000000000 0.000000000000000
4.550000000000000 0.000000000000000
4.560000000000000 0.000000000000000
4.570000000000000 0.000000000000000
4.580000000000000 0.000000000000000
4.590000000000000 0.000000000000000
4.600000000000001 0.000000000000000
4.610000000000000 0.000000000000000
4.620000000000000 0.000000000000000
4.630000000000000 0.000010000000000
4.640000000000000 0.000010000000000


==> figs/eig-spacing-unitary-10-0.dat <==
0.000000000000000 0.000020000000000
0.005000000000000 0.000160000000000
0.010000000000000 0.000500000000000
0.015000000000000 0.000760000000000
0.020000000000000 0.001600000000000
0.025000000000000 0.002300000000000
0.030000000000000 0.002940000000000
0.035000000000000 0.004900000000000
0.040000000000000 0.006680000000000
0.045000000000000 0.007420000000000
0.050000000000000 0.009100000000000
0.055000000000000 0.010980000000000
0.060000000000000 0.013200000000000
0.065000000000000 0.014260000000000
0.070000000000000 0.017520000000000
0.075000000000000 0.018720000000000
0.080000000000000 0.021780000000000
0.085000000000000 0.025540000000000
0.090000000000000 0.027340000000000
0.095000000000000 0.031220000000000
0.100000000000000 0.034160000000000
0.105000000000000 0.035880000000000
0.110000000000000 0.039340000000000
0.115000000000000 0.044660000000000
0.120000000000000 0.050120000000000
0.125000000000000 0.052780000000000
0.130000000000000 0.056860000000000
0.135000000000000 0.062060000000000
0.140000000000000 0.065320000000000
0.145000000000000 0.069400000000000
0.150000000000000 0.073580000000000
0.155000000000000 0.077520000000000
0.160000000000000 0.082960000000000
0.165000000000000 0.086900000000000
0.170000000000000 0.093940000000000
0.175000000000000 0.098240000000000
0.180000000000000 0.102640000000000
0.185000000000000 0.108320000000000
0.190000000000000 0.113700000000000
0.195000000000000 0.123360000000000
0.200000000000000 0.125180000000000
0.205000000000000 0.131420000000001
0.210000000000000 0.136880000000000
0.215000000000000 0.146060000000000
0.220000000000000 0.149840000000000
0.225000000000000 0.157880000000000
0.230000000000000 0.161360000000000
0.235000000000000 0.172000000000001
0.240000000000000 0.177960000000000
0.245000000000000 0.185700000000000
0.250000000000000 0.194540000000000
0.255000000000000 0.193800000000000
0.260000000000000 0.205720000000000
0.265000000000000 0.207500000000000
0.270000000000000 0.221680000000000
0.275000000000000 0.225420000000000
0.280000000000000 0.236300000000000
0.285000000000000 0.242360000000002
0.290000000000000 0.249420000000000
0.295000000000000 0.257000000000000
0.300000000000000 0.265480000000000
0.305000000000000 0.270500000000000
0.310000000000000 0.280760000000000
0.315000000000000 0.288360000000000
0.320000000000000 0.297680000000000
0.325000000000000 0.303020000000000
0.330000000000000 0.312560000000000
0.335000000000000 0.323560000000000
0.340000000000000 0.332040000000000
0.345000000000000 0.336460000000000
0.350000000000000 0.345520000000003
0.355000000000000 0.353280000000000
0.360000000000000 0.363180000000000
0.365000000000000 0.368460000000000
0.370000000000000 0.382820000000000
0.375000000000000 0.387000000000000
0.380000000000000 0.395460000000000
0.385000000000000 0.399720000000000
0.390000000000000 0.411880000000000
0.395000000000000 0.415360000000000
0.400000000000000 0.428640000000000
0.405000000000000 0.435660000000000
0.410000000000000 0.441960000000000
0.415000000000000 0.451800000000005
0.420000000000000 0.460020000000000
0.425000000000000 0.468260000000000
0.430000000000000 0.482760000000000
0.435000000000000 0.488220000000000
0.440000000000000 0.493360000000000
0.445000000000000 0.503680000000000
0.450000000000000 0.509720000000000
0.455000000000000 0.523520000000000
0.460000000000000 0.532400000000000
0.465000000000000 0.540140000000000
0.470000000000000 0.543800000000000
0.475000000000000 0.557640000000006
0.480000000000000 0.561419999999999
0.485000000000000 0.568659999999999
0.490000000000000 0.586340000000000
0.495000000000000 0.584280000000000
0.500000000000000 0.594879999999999
0.505000000000000 0.605579999999999
0.510000000000000 0.610899999999999
0.515000000000000 0.614440000000000
0.520000000000000 0.628759999999999
0.525000000000000 0.627979999999999
0.530000000000000 0.645539999999999
0.535000000000000 0.649979999999999
0.540000000000000 0.655399999999999
0.545000000000000 0.663979999999999
0.550000000000000 0.670939999999999
0.555000000000000 0.674719999999999
0.560000000000000 0.685279999999999
0.565000000000000 0.690579999999999
0.570000000000000 0.704939999999999
0.575000000000000 0.700100000000015
0.580000000000000 0.718759999999999
0.585000000000000 0.726199999999999
0.590000000000000 0.732879999999999
0.595000000000000 0.730079999999999
0.600000000000000 0.738099999999999
0.605000000000000 0.745399999999999
0.610000000000000 0.753019999999999
0.615000000000000 0.762239999999999
0.620000000000000 0.766719999999999
0.625000000000000 0.772039999999999
0.630000000000000 0.778839999999999
0.635000000000000 0.790119999999999
0.640000000000000 0.792039999999999
0.645000000000000 0.797859999999999
0.650000000000000 0.808039999999999
0.655000000000000 0.805279999999999
0.660000000000000 0.821619999999999
0.665000000000000 0.816079999999999
0.670000000000000 0.825179999999999
0.675000000000000 0.831819999999999
0.680000000000000 0.830739999999999
0.685000000000000 0.843639999999999
0.690000000000000 0.840259999999999
0.695000000000000 0.843119999999999
0.700000000000000 0.848860000000018
0.705000000000000 0.855719999999999
0.710000000000000 0.857359999999999
0.715000000000000 0.872779999999999
0.720000000000000 0.875899999999999
0.725000000000000 0.870259999999999
0.730000000000000 0.874699999999999
0.735000000000000 0.880159999999999
0.740000000000000 0.894659999999999
0.745000000000000 0.887939999999999
0.750000000000000 0.891719999999999
0.755000000000000 0.889799999999999
0.760000000000000 0.900639999999999
0.765000000000000 0.904439999999999
0.770000000000000 0.909119999999999
0.775000000000000 0.906239999999999
0.780000000000000 0.911639999999999
0.785000000000000 0.916099999999999
0.790000000000000 0.911879999999999
0.795000000000000 0.920019999999999
0.800000000000000 0.917639999999999
0.805000000000000 0.917719999999999
0.810000000000000 0.916139999999999
0.815000000000000 0.928299999999999
0.820000000000000 0.921319999999999
0.825000000000000 0.923339999999999
0.830000000000000 0.923260000000020
0.835000000000000 0.929499999999999
0.840000000000000 0.935339999999999
0.845000000000000 0.931239999999999
0.850000000000000 0.925219999999999
0.855000000000000 0.935419999999999
0.860000000000000 0.933219999999999
0.865000000000000 0.924639999999999
0.870000000000000 0.929359999999999
0.875000000000000 0.928859999999999
0.880000000000000 0.935779999999999
0.885000000000000 0.937779999999999
0.890000000000000 0.934579999999999
0.895000000000000 0.937039999999999
0.900000000000000 0.932619999999999
0.905000000000000 0.932519999999999
0.910000000000000 0.939039999999999
0.915000000000000 0.930719999999999
0.920000000000000 0.936559999999999
0.925000000000000 0.927839999999999
0.930000000000000 0.931139999999999
0.935000000000000 0.922959999999999
0.940000000000000 0.925539999999999
0.945000000000000 0.932259999999999
0.950000000000000 0.919159999999999
0.955000000000000 0.917220000000020
0.960000000000000 0.921139999999999
0.965000000000000 0.919579999999999
0.970000000000000 0.915439999999999
0.975000000000000 0.906299999999999
0.980000000000000 0.905539999999999
0.985000000000000 0.913239999999999
0.990000000000000 0.906819999999999
0.995000000000000 0.907979999999999
1.000000000000000 0.912619999999979
1.005000000000000 0.898940000000019
1.010000000000000 0.893779999999979
1.015000000000000 0.897640000000019
1.020000000000000 0.891380000000019
1.025000000000000 0.894639999999979
1.030000000000000 0.886980000000019
1.035000000000000 0.885599999999980
1.040000000000000 0.885200000000019
1.045000000000000 0.883459999999980
1.050000000000000 0.870660000000019
1.055000000000000 0.871859999999980
1.060000000000000 0.863220000000018
1.065000000000000 0.869659999999980
1.070000000000000 0.863820000000018
1.075000000000000 0.851559999999980
1.080000000000000 0.854820000000018
1.085000000000000 0.852879999999980
1.090000000000000 0.849600000000018
1.095000000000000 0.843319999999981
1.100000000000000 0.839620000000018
1.105000000000000 0.834139999999981
1.110000000000000 0.830120000000018
1.115000000000000 0.816159999999981
1.120000000000000 0.823600000000018
1.125000000000000 0.817719999999981
1.130000000000000 0.818800000000018
1.135000000000000 0.803839999999981
1.140000000000000 0.805900000000017
1.145000000000000 0.803439999999982
1.150000000000000 0.786420000000017
1.155000000000000 0.781900000000017
1.160000000000000 0.777159999999982
1.165000000000000 0.776420000000017
1.170000000000000 0.778039999999982
1.175000000000000 0.765680000000016
1.180000000000000 0.765019999999982
1.185000000000000 0.756860000000016
1.190000000000000 0.749179999999983
1.195000000000000 0.751060000000016
1.200000000000000 0.744179999999983
1.205000000000000 0.733600000000016
1.210000000000000 0.729839999999983
1.215000000000000 0.735300000000016
1.220000000000000 0.722659999999983
1.225000000000000 0.717600000000015
1.230000000000000 0.720019999999983
1.235000000000000 0.709960000000015
1.240000000000000 0.699519999999984
1.245000000000000 0.695360000000015
1.250000000000000 0.685439999999984
1.255000000000000 0.683920000000015
1.260000000000000 0.680659999999984
1.265000000000000 0.664880000000014
1.270000000000000 0.667059999999985
1.275000000000000 0.662660000000014
1.280000000000000 0.654760000000014
1.285000000000000 0.650879999999985
1.290000000000000 0.646900000000014
1.295000000000000 0.645499999999985
1.300000000000000 0.635720000000014
1.305000000000000 0.624999999999986
1.310000000000000 0.628500000000013
1.315000000000000 0.622739999999986
1.320000000000000 0.609220000000013
1.325000000000000 0.605879999999986
1.330000000000000 0.601860000000013
1.335000000000000 0.597979999999986
1.340000000000000 0.584960000000012
1.345000000000000 0.580239999999987
1.350000000000000 0.575740000000012
1.355000000000000 0.577359999999987
1.360000000000000 0.567400000000012
1.365000000000000 0.559059999999987
1.370000000000000 0.548720000000012
1.375000000000000 0.549099999999987
1.380000000000000 0.545460000000012
1.385000000000000 0.539939999999988
1.390000000000000 0.532740000000011
1.395000000000000 0.528639999999988
1.400000000000000 0.519420000000011
1.405000000000000 0.518840000000011
1.410000000000000 0.511459999999988
1.415000000000000 0.508900000000011
1.420000000000000 0.499279999999989
1.425000000000000 0.499800000000011
1.430000000000000 0.479499999999989
1.435000000000000 0.487600000000010
1.440000000000000 0.478619999999989
1.445000000000000 0.473600000000010
1.450000000000000 0.461079999999989
1.455000000000000 0.468740000000010
1.460000000000000 0.458699999999989
1.465000000000000 0.452740000000010
1.470000000000000 0.443739999999990
1.475000000000000 0.442920000000009
1.480000000000000 0.434859999999990
1.485000000000000 0.431920000000009
1.490000000000000 0.426859999999990
1.495000000000000 0.421480000000009
1.500000000000000 0.416919999999990
1.505000000000000 0.406160000000009
1.510000000000000 0.403379999999991
1.515000000000000 0.398700000000008
1.520000000000000 0.396219999999991
1.525000000000000 0.383460000000008
1.530000000000000 0.387779999999991
1.535000000000000 0.380500000000008
1.540000000000000 0.374660000000008
1.545000000000000 0.365699999999992
1.550000000000000 0.368720000000008
1.555000000000000 0.359199999999992
1.560000000000000 0.357000000000008
1.565000000000000 0.351939999999992
1.570000000000000 0.343840000000007
1.575000000000000 0.343739999999992
1.580000000000000 0.330880000000007
1.585000000000000 0.328919999999992
1.590000000000000 0.329660000000007
1.595000000000000 0.322739999999993
1.600000000000000 0.315000000000007
1.605000000000000 0.312519999999993
1.610000000000000 0.308600000000007
1.615000000000000 0.305639999999993
1.620000000000000 0.299460000000006
1.625000000000000 0.298199999999993
1.630000000000000 0.294880000000006
1.635000000000000 0.287319999999993
1.640000000000000 0.282780000000006
1.645000000000000 0.279959999999994
1.650000000000000 0.272480000000006
1.655000000000000 0.268999999999994
1.660000000000000 0.270320000000006
1.665000000000000 0.261120000000006
1.670000000000000 0.260099999999994
1.675000000000000 0.254860000000005
1.680000000000000 0.252439999999994
1.685000000000000 0.247120000000005
1.690000000000000 0.242119999999994
1.695000000000000 0.239340000000005
1.700000000000000 0.236339999999995
1.705000000000000 0.232640000000005
1.710000000000000 0.229919999999995
1.715000000000000 0.221780000000005
1.720000000000000 0.225439999999995
1.725000000000000 0.215160000000005
1.730000000000000 0.214979999999995
1.735000000000000 0.209740000000004
1.740000000000000 0.209599999999995
1.745000000000000 0.209160000000004
1.750000000000000 0.200539999999995
1.755000000000000 0.197480000000004
1.760000000000000 0.192819999999996
1.765000000000000 0.190560000000004
1.770000000000000 0.187079999999996
1.775000000000000 0.184540000000004
1.780000000000000 0.181739999999996
1.785000000000000 0.177900000000004
1.790000000000000 0.173760000000004
1.795000000000000 0.171559999999996
1.800000000000000 0.168500000000004
1.805000000000000 0.166599999999996
1.810000000000000 0.164180000000003
1.815000000000000 0.161399999999996
1.820000000000000 0.155740000000003
1.825000000000000 0.153859999999996
1.830000000000000 0.152220000000003
1.835000000000000 0.146319999999997
1.840000000000000 0.145420000000003
1.845000000000000 0.144039999999997
1.850000000000000 0.140800000000003
1.855000000000000 0.139939999999997
1.860000000000000 0.136680000000003
1.865000000000000 0.134619999999997
1.870000000000000 0.130620000000003
1.875000000000000 0.128119999999997
1.880000000000000 0.125160000000003
1.885000000000000 0.123379999999997
1.890000000000000 0.123880000000003
1.895000000000000 0.119879999999997
1.900000000000000 0.116820000000003
1.905000000000000 0.115239999999997
1.910000000000000 0.110080000000002
1.915000000000000 0.110480000000002
1.920000000000000 0.105899999999998
1.925000000000000 0.106240000000002
1.930000000000000 0.102419999999998
1.935000000000000 0.101660000000002
1.940000000000000 0.100479999999998
1.945000000000000 0.098240000000002
1.950000000000000 0.096659999999998
1.955000000000000 0.094420000000002
1.960000000000000 0.094719999999998
1.965000000000000 0.089680000000002
1.970000000000000 0.090099999999998
1.975000000000000 0.085840000000002
1.980000000000000 0.086139999999998
1.985000000000000 0.084360000000002
1.990000000000000 0.084039999999998
1.995000000000000 0.080720000000002
2.000000000000000 0.079660000000002
2.005000000000000 0.077179999999995
2.010000000000000 0.075140000000002
2.015000000000000 0.075700000000002
2.020000000000000 0.074260000000002
2.025000000000000 0.071059999999995
2.030000000000000 0.067980000000001
2.035000000000000 0.068720000000001
2.040000000000000 0.066380000000001
2.045000000000000 0.065880000000001
2.050000000000000 0.064939999999996
2.055000000000000 0.061940000000001
2.060000000000000 0.061180000000001
2.065000000000000 0.060260000000001
2.070000000000000 0.058699999999996
2.075000000000000 0.058040000000001
2.080000000000000 0.055200000000001
2.085000000000000 0.054460000000001
2.090000000000000 0.051459999999997
2.095000000000000 0.053500000000001
2.100000000000000 0.049900000000001
2.105000000000000 0.050740000000001
2.110000000000000 0.049459999999997
2.115000000000000 0.048120000000001
2.120000000000000 0.045020000000001
2.125000000000000 0.046040000000001
2.130000000000000 0.043219999999997
2.135000000000000 0.043620000000001
2.140000000000000 0.043520000000001
2.145000000000000 0.041900000000001
2.150000000000000 0.042019999999997
2.155000000000000 0.039380000000001
2.160000000000000 0.040860000000001
2.165000000000000 0.038000000000001
2.170000000000000 0.037799999999997
2.175000000000000 0.036220000000001
2.180000000000000 0.036300000000001
2.185000000000000 0.033160000000001
2.190000000000000 0.035160000000001
2.195000000000000 0.033619999999998
2.200000000000000 0.033820000000001
2.205000000000000 0.031340000000001
2.210000000000000 0.031920000000001
2.215000000000000 0.031119999999998
2.220000000000000 0.029120000000001
2.225000000000000 0.029040000000001
2.230000000000000 0.027420000000001
2.235000000000000 0.027219999999998
2.240000000000000 0.026280000000001
2.245000000000000 0.026440000000001
2.250000000000000 0.025920000000001
2.255000000000000 0.025719999999998
2.260000000000000 0.023440000000000
2.265000000000000 0.023940000000001
2.270000000000000 0.023400000000000
2.275000000000000 0.021659999999999
2.280000000000000 0.022440000000000
2.285000000000000 0.021380000000000
2.290000000000000 0.020780000000000
2.295000000000000 0.020679999999999
2.300000000000000 0.019940000000000
2.305000000000000 0.019160000000000
2.310000000000000 0.019180000000000
2.315000000000000 0.019160000000000
2.320000000000000 0.017599999999999
2.325000000000000 0.017440000000000
2.330000000000000 0.018180000000000
2.335000000000000 0.016060000000000
2.340000000000000 0.017119999999999
2.345000000000000 0.015920000000000
2.350000000000000 0.014660000000000
2.355000000000000 0.014460000000000
2.360000000000000 0.014219999999999
2.365000000000000 0.014160000000000
2.370000000000000 0.013960000000000
2.375000000000000 0.013860000000000
2.380000000000000 0.012899999999999
2.385000000000000 0.012280000000000
2.390000000000000 0.012640000000000
2.395000000000000 0.011740000000000
2.400000000000000 0.011659999999999
2.405000000000000 0.011200000000000
2.410000000000000 0.010620000000000
2.415000000000000 0.011320000000000
2.420000000000000 0.010219999999999
2.425000000000000 0.010860000000000
2.430000000000000 0.009840000000000
2.435000000000000 0.010880000000000
2.440000000000000 0.009080000000000
2.445000000000000 0.009459999999999
2.450000000000000 0.009540000000000
2.455000000000000 0.008640000000000
2.460000000000000 0.008740000000000
2.465000000000000 0.008159999999999
2.470000000000000 0.008140000000000
2.475000000000000 0.007260000000000
2.480000000000000 0.007640000000000
2.485000000000000 0.007459999999999
2.490000000000000 0.006940000000000
2.495000000000000 0.006400000000000
2.500000000000000 0.006960000000000
2.505000000000000 0.007040000000000
2.510000000000000 0.006820000000000
2.515000000000000 0.006660000000000
2.520000000000000 0.005780000000000
2.525000000000000 0.005340000000000
2.530000000000000 0.005340000000000
2.535000000000000 0.005500000000000
2.540000000000000 0.005560000000000
2.545000000000000 0.005620000000000
2.550000000000000 0.005080000000000
2.555000000000000 0.004820000000000
2.560000000000000 0.004900000000000
2.565000000000000 0.004960000000000
2.570000000000000 0.004720000000000
2.575000000000000 0.004500000000000
2.580000000000000 0.004260000000000
2.585000000000000 0.004460000000000
2.590000000000000 0.003860000000000
2.595000000000000 0.004020000000000
2.600000000000000 0.003680000000000
2.605000000000000 0.003520000000000
2.610000000000000 0.003720000000000
2.615000000000000 0.003700000000000
2.620000000000000 0.002860000000000
2.625000000000000 0.003040000000000
2.630000000000000 0.003080000000000
2.635000000000000 0.002800000000000
2.640000000000000 0.002920000000000
2.645000000000000 0.002980000000000
2.650000000000000 0.002900000000000
2.655000000000000 0.002980000000000
2.660000000000000 0.002740000000000
2.665000000000000 0.002340000000000
2.670000000000000 0.002460000000000
2.675000000000000 0.002100000000000
2.680000000000000 0.002180000000000
2.685000000000000 0.002160000000000
2.690000000000000 0.002400000000000
2.695000000000000 0.002320000000000
2.700000000000000 0.002240000000000
2.705000000000000 0.002180000000000
2.710000000000000 0.001720000000000
2.715000000000000 0.001660000000000
2.720000000000000 0.002020000000000
2.725000000000000 0.001840000000000
2.730000000000000 0.001880000000000
2.735000000000000 0.001560000000000
2.740000000000000 0.001640000000000
2.745000000000000 0.002000000000000
2.750000000000000 0.001620000000000
2.755000000000000 0.001740000000000
2.760000000000000 0.001340000000000
2.765000000000000 0.001560000000000
2.770000000000000 0.001160000000000
2.775000000000000 0.001400000000000
2.780000000000000 0.001360000000000
2.785000000000000 0.001180000000000
2.790000000000000 0.001040000000000
2.795000000000000 0.001040000000000
2.800000000000000 0.001060000000000
2.805000000000000 0.001180000000000
2.810000000000000 0.000840000000000
2.815000000000000 0.000740000000000
2.820000000000000 0.000940000000000
2.825000000000000 0.000740000000000
2.830000000000000 0.000780000000000
2.835000000000000 0.000900000000000
2.840000000000000 0.000720000000000
2.845000000000000 0.000820000000000
2.850000000000000 0.000620000000000
2.855000000000000 0.000700000000000
2.860000000000000 0.000740000000000
2.865000000000000 0.000640000000000
2.870000000000000 0.000780000000000
2.875000000000000 0.000660000000000
2.880000000000000 0.000680000000000
2.885000000000000 0.000840000000000
2.890000000000000 0.000720000000000
2.895000000000000 0.000560000000000
2.900000000000000 0.000580000000000
2.905000000000000 0.000360000000000
2.910000000000000 0.000700000000000
2.915000000000000 0.000540000000000
2.920000000000000 0.000460000000000
2.925000000000000 0.000400000000000
2.930000000000000 0.000460000000000
2.935000000000000 0.000460000000000
2.940000000000000 0.000400000000000
2.945000000000000 0.000420000000000
2.950000000000000 0.000220000000000
2.955000000000000 0.000380000000000
2.960000000000000 0.000360000000000
2.965000000000000 0.000360000000000
2.970000000000000 0.000340000000000
2.975000000000000 0.000360000000000
2.980000000000000 0.000280000000000
2.985000000000000 0.000240000000000
2.990000000000000 0.000320000000000
2.995000000000000 0.000400000000000
3.000000000000000 0.000160000000000
3.005000000000000 0.000220000000000
3.010000000000000 0.000100000000000
3.015000000000000 0.000300000000000
3.020000000000000 0.000160000000000
3.025000000000000 0.000240000000000
3.030000000000000 0.000080000000000
3.035000000000000 0.000200000000000
3.040000000000000 0.000100000000000
3.045000000000000 0.000120000000000
3.050000000000000 0.000060000000000
3.055000000000000 0.000260000000000
3.060000000000000 0.000160000000000
3.065000000000000 0.000160000000000
3.070000000000000 0.000180000000000
3.075000000000000 0.000140000000000
3.080000000000000 0.000160000000000
3.085000000000000 0.000160000000000
3.090000000000000 0.000120000000000
3.095000000000000 0.000180000000000
3.100000000000000 0.000080000000000
3.105000000000000 0.000140000000000
3.110000000000000 0.000100000000000
3.115000000000000 0.000120000000000
3.120000000000000 0.000180000000000
3.125000000000000 0.000140000000000
3.130000000000000 0.000160000000000
3.135000000000000 0.000080000000000
3.140000000000000 0.000040000000000
3.145000000000000 0.000100000000000
3.150000000000000 0.000140000000000
3.155000000000000 0.000060000000000
3.160000000000000 0.000060000000000
3.165000000000000 0.000060000000000
3.170000000000000 0.000080000000000
3.175000000000000 0.000000000000000
3.180000000000000 0.000200000000000
3.185000000000000 0.000100000000000
3.190000000000000 0.000120000000000
3.195000000000000 0.000080000000000
3.200000000000000 0.000080000000000
3.205000000000000 0.000060000000000
3.210000000000000 0.000000000000000
3.215000000000000 0.000060000000000
3.220000000000000 0.000020000000000
3.225000000000000 0.000020000000000
3.230000000000000 0.000100000000000
3.235000000000000 0.000040000000000
3.240000000000000 0.000080000000000
3.245000000000000 0.000060000000000
3.250000000000000 0.000000000000000
3.255000000000000 0.000080000000000
3.260000000000000 0.000020000000000
3.265000000000000 0.000040000000000
3.270000000000000 0.000000000000000
3.275000000000000 0.000060000000000
3.280000000000000 0.000020000000000
3.285000000000000 0.000020000000000
3.290000000000000 0.000020000000000
3.295000000000000 0.000020000000000
3.300000000000000 0.000000000000000
3.305000000000000 0.000000000000000
3.310000000000000 0.000040000000000
3.315000000000000 0.000000000000000
3.320000000000000 0.000040000000000
3.325000000000000 0.000000000000000
3.330000000000000 0.000020000000000
3.335000000000000 0.000020000000000
3.340000000000000 0.000020000000000
3.345000000000000 0.000000000000000
3.350000000000000 0.000000000000000
3.355000000000000 0.000020000000000
3.360000000000000 0.000000000000000
3.365000000000000 0.000020000000000
3.370000000000000 0.000020000000000
3.375000000000000 0.000000000000000
3.380000000000000 0.000000000000000
3.385000000000000 0.000020000000000
3.390000000000000 0.000020000000000
3.395000000000000 0.000020000000000
3.400000000000000 0.000020000000000
3.405000000000000 0.000000000000000
3.410000000000000 0.000020000000000
3.415000000000000 0.000040000000000
3.420000000000000 0.000000000000000
3.425000000000000 0.000020000000000
3.430000000000000 0.000000000000000
3.435000000000000 0.000000000000000
3.440000000000000 0.000000000000000
3.445000000000000 0.000000000000000
3.450000000000000 0.000000000000000
3.455000000000000 0.000000000000000
3.460000000000000 0.000020000000000
3.465000000000000 0.000000000000000
3.470000000000000 0.000000000000000
3.475000000000000 0.000000000000000
3.480000000000000 0.000000000000000
3.485000000000000 0.000000000000000
3.490000000000000 0.000000000000000
3.495000000000000 0.000000000000000
3.500000000000000 0.000000000000000
3.505000000000000 0.000020000000000
3.510000000000000 0.000000000000000
3.515000000000000 0.000000000000000
3.520000000000000 0.000020000000000
3.525000000000000 0.000000000000000
3.530000000000000 0.000000000000000
3.535000000000000 0.000000000000000
3.540000000000000 0.000020000000000
3.545000000000000 0.000020000000000
3.550000000000000 0.000000000000000
3.555000000000000 0.000020000000000
3.560000000000000 0.000000000000000
3.565000000000000 0.000000000000000
3.570000000000000 0.000000000000000
3.575000000000000 0.000000000000000
3.580000000000000 0.000000000000000
3.585000000000000 0.000000000000000
3.590000000000000 0.000020000000000
3.595000000000000 0.000000000000000
3.600000000000000 0.000000000000000
3.605000000000000 0.000000000000000
3.610000000000000 0.000000000000000
3.615000000000000 0.000000000000000
3.620000000000000 0.000000000000000
3.625000000000000 0.000000000000000
3.630000000000000 0.000000000000000
3.635000000000000 0.000000000000000
3.640000000000000 0.000000000000000
3.645000000000000 0.000000000000000
3.650000000000000 0.000000000000000
3.655000000000000 0.000000000000000
3.660000000000000 0.000000000000000
3.665000000000000 0.000000000000000
3.670000000000000 0.000020000000000
3.675000000000000 0.000000000000000
3.680000000000000 0.000000000000000
3.685000000000000 0.000000000000000
3.690000000000000 0.000000000000000
3.695000000000000 0.000000000000000
3.700000000000000 0.000020000000000
3.705000000000000 0.000000000000000
3.710000000000000 0.000000000000000
3.715000000000000 0.000000000000000
3.720000000000000 0.000020000000000
3.725000000000000 0.000000000000000
3.730000000000000 0.000000000000000
3.735000000000000 0.000000000000000
3.740000000000000 0.000000000000000
3.745000000000000 0.000000000000000
3.750000000000000 0.000000000000000
3.755000000000000 0.000020000000000
3.760000000000000 0.000020000000000


==> figs/eig-spacing-unitary-10-1.dat <==
0.000000000000000 0.000040000000000
0.005000000000000 0.000280000000000
0.010000000000000 0.000400000000000
0.015000000000000 0.001340000000000
0.020000000000000 0.001880000000000
0.025000000000000 0.002340000000000
0.030000000000000 0.003360000000000
0.035000000000000 0.004880000000000
0.040000000000000 0.005940000000000
0.045000000000000 0.007160000000000
0.050000000000000 0.009060000000000
0.055000000000000 0.011220000000000
0.060000000000000 0.012860000000000
0.065000000000000 0.016180000000000
0.070000000000000 0.017160000000000
0.075000000000000 0.019880000000000
0.080000000000000 0.021620000000000
0.085000000000000 0.024400000000000
0.090000000000000 0.028700000000000
0.095000000000000 0.031700000000000
0.100000000000000 0.034880000000000
0.105000000000000 0.037160000000000
0.110000000000000 0.042940000000000
0.115000000000000 0.043220000000000
0.120000000000000 0.046400000000000
0.125000000000000 0.051940000000000
0.130000000000000 0.056080000000000
0.135000000000000 0.058840000000000
0.140000000000000 0.063440000000000
0.145000000000000 0.068500000000000
0.150000000000000 0.072580000000000
0.155000000000000 0.078800000000000
0.160000000000000 0.083000000000000
0.165000000000000 0.089260000000000
0.170000000000000 0.093780000000000
0.175000000000000 0.099660000000000
0.180000000000000 0.105440000000000
0.185000000000000 0.109340000000000
0.190000000000000 0.115400000000000
0.195000000000000 0.122660000000000
0.200000000000000 0.124800000000000
0.205000000000000 0.133840000000001
0.210000000000000 0.137500000000000
0.215000000000000 0.144000000000000
0.220000000000000 0.150840000000000
0.225000000000000 0.158660000000000
0.230000000000000 0.168280000000000
0.235000000000000 0.169240000000001
0.240000000000000 0.175500000000000
0.245000000000000 0.185440000000000
0.250000000000000 0.189440000000000
0.255000000000000 0.197640000000000
0.260000000000000 0.205560000000000
0.265000000000000 0.209680000000000
0.270000000000000 0.221120000000000
0.275000000000000 0.225920000000000
0.280000000000000 0.231800000000000
0.285000000000000 0.242920000000002
0.290000000000000 0.248880000000000
0.295000000000000 0.254060000000000
0.300000000000000 0.260380000000000
0.305000000000000 0.270000000000000
0.310000000000000 0.284600000000000
0.315000000000000 0.288780000000000
0.320000000000000 0.296560000000000
0.325000000000000 0.305700000000000
0.330000000000000 0.313880000000000
0.335000000000000 0.323320000000000
0.340000000000000 0.330380000000000
0.345000000000000 0.334120000000000
0.350000000000000 0.340060000000003
0.355000000000000 0.353520000000000
0.360000000000000 0.362580000000000
0.365000000000000 0.369300000000000
0.370000000000000 0.373920000000000
0.375000000000000 0.385320000000000
0.380000000000000 0.393020000000000
0.385000000000000 0.400940000000000
0.390000000000000 0.409440000000000
0.395000000000000 0.414120000000000
0.400000000000000 0.426700000000000
0.405000000000000 0.439320000000000
0.410000000000000 0.448260000000000
0.415000000000000 0.457540000000005
0.420000000000000 0.454960000000000
0.425000000000000 0.469560000000000
0.430000000000000 0.478660000000000
0.435000000000000 0.486020000000000
0.440000000000000 0.493460000000000
0.445000000000000 0.503220000000000
0.450000000000000 0.513280000000000
0.455000000000000 0.521060000000000
0.460000000000000 0.527480000000000
0.465000000000000 0.534299999999999
0.470000000000000 0.547820000000000
0.475000000000000 0.561940000000006
0.480000000000000 0.562580000000000
0.485000000000000 0.569580000000000
0.490000000000000 0.578079999999999
0.495000000000000 0.591980000000000
0.500000000000000 0.593479999999999
0.505000000000000 0.595319999999999
0.510000000000000 0.615619999999999
0.515000000000000 0.615499999999999
0.520000000000000 0.630899999999999
0.525000000000000 0.632619999999999
0.530000000000000 0.642419999999999
0.535000000000000 0.641779999999999
0.540000000000000 0.659159999999999
0.545000000000000 0.661739999999999
0.550000000000000 0.677319999999999
0.555000000000000 0.680899999999999
0.560000000000000 0.684079999999999
0.565000000000000 0.689859999999999
0.570000000000000 0.697139999999999
0.575000000000000 0.700560000000015
0.580000000000000 0.713299999999999
0.585000000000000 0.727759999999999
0.590000000000000 0.726079999999999
0.595000000000000 0.732759999999999
0.600000000000000 0.739259999999999
0.605000000000000 0.750799999999999
0.610000000000000 0.750439999999999
0.615000000000000 0.763379999999999
0.620000000000000 0.764539999999999
0.625000000000000 0.769899999999999
0.630000000000000 0.778619999999999
0.635000000000000 0.786739999999999
0.640000000000000 0.789279999999999
0.645000000000000 0.799379999999999
0.650000000000000 0.801119999999999
0.655000000000000 0.805859999999999
0.660000000000000 0.812319999999999
0.665000000000000 0.814959999999999
0.670000000000000 0.823579999999999
0.675000000000000 0.827759999999999
0.680000000000000 0.833899999999999
0.685000000000000 0.837519999999999
0.690000000000000 0.839279999999999
0.695000000000000 0.853759999999999
0.700000000000000 0.850380000000018
0.705000000000000 0.867699999999999
0.710000000000000 0.858839999999999
0.715000000000000 0.865959999999999
0.720000000000000 0.874599999999999
0.725000000000000 0.871799999999999
0.730000000000000 0.877599999999999
0.735000000000000 0.887799999999999
0.740000000000000 0.887739999999999
0.745000000000000 0.891899999999999
0.750000000000000 0.895099999999999
0.755000000000000 0.893539999999999
0.760000000000000 0.900039999999999
0.765000000000000 0.901799999999999
0.770000000000000 0.904199999999999
0.775000000000000 0.905939999999999
0.780000000000000 0.908939999999999
0.785000000000000 0.913759999999999
0.790000000000000 0.909899999999999
0.795000000000000 0.921919999999999
0.800000000000000 0.917499999999999
0.805000000000000 0.916659999999999
0.810000000000000 0.927639999999999
0.815000000000000 0.919579999999999
0.820000000000000 0.921999999999999
0.825000000000000 0.931079999999999
0.830000000000000 0.927640000000020
0.835000000000000 0.928359999999999
0.840000000000000 0.937979999999999
0.845000000000000 0.936679999999999
0.850000000000000 0.932659999999999
0.855000000000000 0.929579999999999
0.860000000000000 0.932599999999999
0.865000000000000 0.937079999999999
0.870000000000000 0.930359999999999
0.875000000000000 0.942939999999999
0.880000000000000 0.934439999999999
0.885000000000000 0.927339999999999
0.890000000000000 0.941619999999999
0.895000000000000 0.933579999999999
0.900000000000000 0.936179999999999
0.905000000000000 0.941939999999999
0.910000000000000 0.929779999999999
0.915000000000000 0.931439999999999
0.920000000000000 0.928579999999999
0.925000000000000 0.928659999999999
0.930000000000000 0.927339999999999
0.935000000000000 0.928759999999999
0.940000000000000 0.936939999999999
0.945000000000000 0.925519999999999
0.950000000000000 0.919019999999999
0.955000000000000 0.921640000000020
0.960000000000000 0.919639999999999
0.965000000000000 0.921439999999999
0.970000000000000 0.924719999999999
0.975000000000000 0.914899999999999
0.980000000000000 0.911599999999999
0.985000000000000 0.911459999999999
0.990000000000000 0.910059999999999
0.995000000000000 0.908719999999999
1.000000000000000 0.908499999999979
1.005000000000000 0.907240000000019
1.010000000000000 0.902359999999979
1.015000000000000 0.889840000000019
1.020000000000000 0.896940000000019
1.025000000000000 0.888559999999979
1.030000000000000 0.884020000000019
1.035000000000000 0.886939999999980
1.040000000000000 0.883240000000019
1.045000000000000 0.878839999999980
1.050000000000000 0.872080000000019
1.055000000000000 0.873779999999980
1.060000000000000 0.868320000000019
1.065000000000000 0.864299999999980
1.070000000000000 0.858780000000018
1.075000000000000 0.848799999999980
1.080000000000000 0.852840000000018
1.085000000000000 0.850599999999980
1.090000000000000 0.852460000000018
1.095000000000000 0.833399999999981
1.100000000000000 0.835860000000018
1.105000000000000 0.824779999999981
1.110000000000000 0.834100000000018
1.115000000000000 0.828359999999981
1.120000000000000 0.825720000000018
1.125000000000000 0.812659999999981
1.130000000000000 0.818460000000018
1.135000000000000 0.809919999999981
1.140000000000000 0.801220000000017
1.145000000000000 0.802499999999981
1.150000000000000 0.787480000000017
1.155000000000000 0.790960000000017
1.160000000000000 0.781419999999982
1.165000000000000 0.772760000000017
1.170000000000000 0.770819999999982
1.175000000000000 0.762100000000016
1.180000000000000 0.762119999999982
1.185000000000000 0.756220000000016
1.190000000000000 0.758319999999982
1.195000000000000 0.740500000000016
1.200000000000000 0.740899999999983
1.205000000000000 0.739280000000016
1.210000000000000 0.732019999999983
1.215000000000000 0.727300000000015
1.220000000000000 0.726199999999983
1.225000000000000 0.721780000000015
1.230000000000000 0.713579999999984
1.235000000000000 0.716400000000015
1.240000000000000 0.704639999999984
1.245000000000000 0.699100000000015
1.250000000000000 0.694679999999984
1.255000000000000 0.689920000000015
1.260000000000000 0.681099999999984
1.265000000000000 0.666100000000014
1.270000000000000 0.661099999999985
1.275000000000000 0.660700000000014
1.280000000000000 0.661520000000014
1.285000000000000 0.650959999999985
1.290000000000000 0.641880000000014
1.295000000000000 0.634799999999985
1.300000000000000 0.635940000000014
1.305000000000000 0.631619999999985
1.310000000000000 0.624060000000013
1.315000000000000 0.614639999999986
1.320000000000000 0.611200000000013
1.325000000000000 0.610219999999986
1.330000000000000 0.603720000000013
1.335000000000000 0.595799999999986
1.340000000000000 0.590340000000013
1.345000000000000 0.581319999999987
1.350000000000000 0.586240000000013
1.355000000000000 0.574519999999987
1.360000000000000 0.569780000000012
1.365000000000000 0.563919999999987
1.370000000000000 0.554720000000012
1.375000000000000 0.549839999999987
1.380000000000000 0.545840000000012
1.385000000000000 0.539459999999988
1.390000000000000 0.531760000000011
1.395000000000000 0.533879999999988
1.400000000000000 0.519020000000011
1.405000000000000 0.513180000000011
1.410000000000000 0.512339999999988
1.415000000000000 0.501780000000011
1.420000000000000 0.500879999999988
1.425000000000000 0.497880000000011
1.430000000000000 0.482639999999989
1.435000000000000 0.483280000000010
1.440000000000000 0.472199999999989
1.445000000000000 0.473120000000010
1.450000000000000 0.466879999999989
1.455000000000000 0.459000000000010
1.460000000000000 0.460159999999989
1.465000000000000 0.449940000000010
1.470000000000000 0.446299999999990
1.475000000000000 0.436220000000009
1.480000000000000 0.435059999999990
1.485000000000000 0.429400000000009
1.490000000000000 0.421959999999990
1.495000000000000 0.421760000000009
1.500000000000000 0.411999999999991
1.505000000000000 0.406300000000009
1.510000000000000 0.405539999999991
1.515000000000000 0.399800000000008
1.520000000000000 0.396639999999991
1.525000000000000 0.385800000000008
1.530000000000000 0.383459999999991
1.535000000000000 0.379200000000008
1.540000000000000 0.370620000000008
1.545000000000000 0.366619999999992
1.550000000000000 0.363920000000008
1.555000000000000 0.355599999999992
1.560000000000000 0.354760000000008
1.565000000000000 0.352639999999992
1.570000000000000 0.345140000000007
1.575000000000000 0.339639999999992
1.580000000000000 0.331840000000007
1.585000000000000 0.330959999999992
1.590000000000000 0.322040000000007
1.595000000000000 0.322939999999993
1.600000000000000 0.320480000000007
1.605000000000000 0.314339999999993
1.610000000000000 0.305500000000006
1.615000000000000 0.305479999999993
1.620000000000000 0.300800000000006
1.625000000000000 0.294859999999993
1.630000000000000 0.291720000000006
1.635000000000000 0.284119999999993
1.640000000000000 0.279360000000006
1.645000000000000 0.277399999999994
1.650000000000000 0.276440000000006
1.655000000000000 0.272339999999994
1.660000000000000 0.267480000000006
1.665000000000000 0.263540000000006
1.670000000000000 0.256779999999994
1.675000000000000 0.254300000000005
1.680000000000000 0.251759999999994
1.685000000000000 0.248920000000005
1.690000000000000 0.239199999999994
1.695000000000000 0.241720000000005
1.700000000000000 0.234579999999995
1.705000000000000 0.233800000000005
1.710000000000000 0.226399999999995
1.715000000000000 0.220380000000005
1.720000000000000 0.223079999999995
1.725000000000000 0.217880000000005
1.730000000000000 0.213699999999995
1.735000000000000 0.211040000000005
1.740000000000000 0.205039999999995
1.745000000000000 0.205420000000004
1.750000000000000 0.199939999999995
1.755000000000000 0.196320000000004
1.760000000000000 0.190999999999996
1.765000000000000 0.190240000000004
1.770000000000000 0.186899999999996
1.775000000000000 0.184560000000004
1.780000000000000 0.182179999999996
1.785000000000000 0.179940000000004
1.790000000000000 0.172480000000004
1.795000000000000 0.174559999999996
1.800000000000000 0.168120000000004
1.805000000000000 0.171099999999996
1.810000000000000 0.160500000000003
1.815000000000000 0.158839999999996
1.820000000000000 0.161160000000003
1.825000000000000 0.151159999999997
1.830000000000000 0.149960000000003
1.835000000000000 0.147279999999997
1.840000000000000 0.147720000000003
1.845000000000000 0.146619999999997
1.850000000000000 0.141140000000003
1.855000000000000 0.140459999999997
1.860000000000000 0.137420000000003
1.865000000000000 0.134199999999997
1.870000000000000 0.133280000000003
1.875000000000000 0.129459999999997
1.880000000000000 0.123300000000003
1.885000000000000 0.127239999999997
1.890000000000000 0.119700000000003
1.895000000000000 0.122319999999997
1.900000000000000 0.117120000000002
1.905000000000000 0.114939999999997
1.910000000000000 0.114920000000002
1.915000000000000 0.112400000000002
1.920000000000000 0.109759999999997
1.925000000000000 0.106300000000002
1.930000000000000 0.106619999999998
1.935000000000000 0.103560000000002
1.940000000000000 0.101879999999998
1.945000000000000 0.099580000000002
1.950000000000000 0.096399999999998
1.955000000000000 0.092820000000002
1.960000000000000 0.094359999999998
1.965000000000000 0.091040000000002
1.970000000000000 0.089039999999998
1.975000000000000 0.087960000000002
1.980000000000000 0.087939999999998
1.985000000000000 0.084140000000002
1.990000000000000 0.084399999999998
1.995000000000000 0.080380000000002
2.000000000000000 0.080300000000002
2.005000000000000 0.079219999999995
2.010000000000000 0.074320000000002
2.015000000000000 0.071940000000002
2.020000000000000 0.071600000000002
2.025000000000000 0.071799999999995
2.030000000000000 0.069340000000001
2.035000000000000 0.067920000000001
2.040000000000000 0.066520000000001
2.045000000000000 0.063520000000001
2.050000000000000 0.062919999999996
2.055000000000000 0.060820000000001
2.060000000000000 0.061260000000001
2.065000000000000 0.060740000000001
2.070000000000000 0.059699999999996
2.075000000000000 0.057320000000001
2.080000000000000 0.054480000000001
2.085000000000000 0.055780000000001
2.090000000000000 0.052479999999996
2.095000000000000 0.051160000000001
2.100000000000000 0.051900000000001
2.105000000000000 0.051260000000001
2.110000000000000 0.050059999999997
2.115000000000000 0.048260000000001
2.120000000000000 0.047500000000001
2.125000000000000 0.046340000000001
2.130000000000000 0.044979999999997
2.135000000000000 0.045020000000001
2.140000000000000 0.044620000000001
2.145000000000000 0.042640000000001
2.150000000000000 0.040999999999997
2.155000000000000 0.041080000000001
2.160000000000000 0.039540000000001
2.165000000000000 0.036620000000001
2.170000000000000 0.037979999999997
2.175000000000000 0.038300000000001
2.180000000000000 0.035500000000001
2.185000000000000 0.034860000000001
2.190000000000000 0.034120000000001
2.195000000000000 0.034139999999998
2.200000000000000 0.032720000000001
2.205000000000000 0.032180000000001
2.210000000000000 0.030480000000001
2.215000000000000 0.030979999999998
2.220000000000000 0.029860000000001
2.225000000000000 0.028500000000001
2.230000000000000 0.026740000000001
2.235000000000000 0.028039999999998
2.240000000000000 0.026960000000001
2.245000000000000 0.026120000000001
2.250000000000000 0.025500000000001
2.255000000000000 0.024579999999998
2.260000000000000 0.023620000000001
2.265000000000000 0.023720000000001
2.270000000000000 0.022100000000000
2.275000000000000 0.022759999999998
2.280000000000000 0.021340000000000
2.285000000000000 0.022280000000000
2.290000000000000 0.021660000000000
2.295000000000000 0.020939999999999
2.300000000000000 0.019840000000000
2.305000000000000 0.019400000000000
2.310000000000000 0.019320000000000
2.315000000000000 0.018160000000000
2.320000000000000 0.017959999999999
2.325000000000000 0.017260000000000
2.330000000000000 0.017140000000000
2.335000000000000 0.015940000000000
2.340000000000000 0.015819999999999
2.345000000000000 0.015360000000000
2.350000000000000 0.015660000000000
2.355000000000000 0.015500000000000
2.360000000000000 0.014319999999999
2.365000000000000 0.013680000000000
2.370000000000000 0.013740000000000
2.375000000000000 0.013540000000000
2.380000000000000 0.013019999999999
2.385000000000000 0.012960000000000
2.390000000000000 0.012260000000000
2.395000000000000 0.012100000000000
2.400000000000000 0.011339999999999
2.405000000000000 0.011180000000000
2.410000000000000 0.011520000000000
2.415000000000000 0.010080000000000
2.420000000000000 0.010339999999999
2.425000000000000 0.010200000000000
2.430000000000000 0.009920000000000
2.435000000000000 0.009360000000000
2.440000000000000 0.009900000000000
2.445000000000000 0.008459999999999
2.450000000000000 0.008480000000000
2.455000000000000 0.008400000000000
2.460000000000000 0.007860000000000
2.465000000000000 0.007959999999999
2.470000000000000 0.008180000000000
2.475000000000000 0.008300000000000
2.480000000000000 0.007580000000000
2.485000000000000 0.007919999999999
2.490000000000000 0.007020000000000
2.495000000000000 0.007040000000000
2.500000000000000 0.006660000000000
2.505000000000000 0.006300000000000
2.510000000000000 0.006540000000000
2.515000000000000 0.006000000000000
2.520000000000000 0.006500000000000
2.525000000000000 0.006300000000000
2.530000000000000 0.006120000000000
2.535000000000000 0.005800000000000
2.540000000000000 0.004840000000000
2.545000000000000 0.004840000000000
2.550000000000000 0.006140000000000
2.555000000000000 0.004620000000000
2.560000000000000 0.004700000000000
2.565000000000000 0.004560000000000
2.570000000000000 0.003940000000000
2.575000000000000 0.004760000000000
2.580000000000000 0.004740000000000
2.585000000000000 0.004460000000000
2.590000000000000 0.003520000000000
2.595000000000000 0.003600000000000
2.600000000000000 0.003800000000000
2.605000000000000 0.003580000000000
2.610000000000000 0.003260000000000
2.615000000000000 0.002940000000000
2.620000000000000 0.003560000000000
2.625000000000000 0.003100000000000
2.630000000000000 0.002900000000000
2.635000000000000 0.002640000000000
2.640000000000000 0.003140000000000
2.645000000000000 0.002700000000000
2.650000000000000 0.003100000000000
2.655000000000000 0.002960000000000
2.660000000000000 0.003080000000000
2.665000000000000 0.002860000000000
2.670000000000000 0.002320000000000
2.675000000000000 0.002160000000000
2.680000000000000 0.002780000000000
2.685000000000000 0.002840000000000
2.690000000000000 0.002140000000000
2.695000000000000 0.002060000000000
2.700000000000000 0.002300000000000
2.705000000000000 0.002100000000000
2.710000000000000 0.001780000000000
2.715000000000000 0.001840000000000
2.720000000000000 0.002140000000000
2.725000000000000 0.001540000000000
2.730000000000000 0.001660000000000
2.735000000000000 0.001820000000000
2.740000000000000 0.001400000000000
2.745000000000000 0.001620000000000
2.750000000000000 0.001600000000000
2.755000000000000 0.001240000000000
2.760000000000000 0.001040000000000
2.765000000000000 0.001420000000000
2.770000000000000 0.001480000000000
2.775000000000000 0.000920000000000
2.780000000000000 0.001240000000000
2.785000000000000 0.001220000000000
2.790000000000000 0.001040000000000
2.795000000000000 0.001100000000000
2.800000000000000 0.001140000000000
2.805000000000000 0.001060000000000
2.810000000000000 0.000960000000000
2.815000000000000 0.001060000000000
2.820000000000000 0.000820000000000
2.825000000000000 0.001140000000000
2.830000000000000 0.001000000000000
2.835000000000000 0.000700000000000
2.840000000000000 0.000920000000000
2.845000000000000 0.000640000000000
2.850000000000000 0.000900000000000
2.855000000000000 0.000740000000000
2.860000000000000 0.000620000000000
2.865000000000000 0.000660000000000
2.870000000000000 0.000640000000000
2.875000000000000 0.000540000000000
2.880000000000000 0.000520000000000
2.885000000000000 0.000400000000000
2.890000000000000 0.000640000000000
2.895000000000000 0.000700000000000
2.900000000000000 0.000500000000000
2.905000000000000 0.000420000000000
2.910000000000000 0.000540000000000
2.915000000000000 0.000620000000000
2.920000000000000 0.000660000000000
2.925000000000000 0.000360000000000
2.930000000000000 0.000500000000000
2.935000000000000 0.000340000000000
2.940000000000000 0.000460000000000
2.945000000000000 0.000260000000000
2.950000000000000 0.000280000000000
2.955000000000000 0.000440000000000
2.960000000000000 0.000280000000000
2.965000000000000 0.000380000000000
2.970000000000000 0.000340000000000
2.975000000000000 0.000280000000000
2.980000000000000 0.000400000000000
2.985000000000000 0.000220000000000
2.990000000000000 0.000360000000000
2.995000000000000 0.000200000000000
3.000000000000000 0.000220000000000
3.005000000000000 0.000220000000000
3.010000000000000 0.000200000000000
3.015000000000000 0.000140000000000
3.020000000000000 0.000240000000000
3.025000000000000 0.000240000000000
3.030000000000000 0.000220000000000
3.035000000000000 0.000160000000000
3.040000000000000 0.000140000000000
3.045000000000000 0.000220000000000
3.050000000000000 0.000160000000000
3.055000000000000 0.000160000000000
3.060000000000000 0.000120000000000
3.065000000000000 0.000080000000000
3.070000000000000 0.000060000000000
3.075000000000000 0.000100000000000
3.080000000000000 0.000120000000000
3.085000000000000 0.000180000000000
3.090000000000000 0.000100000000000
3.095000000000000 0.000120000000000
3.100000000000000 0.000140000000000
3.105000000000000 0.000180000000000
3.110000000000000 0.000080000000000
3.115000000000000 0.000100000000000
3.120000000000000 0.000160000000000
3.125000000000000 0.000120000000000
3.130000000000000 0.000060000000000
3.135000000000000 0.000060000000000
3.140000000000000 0.000180000000000
3.145000000000000 0.000100000000000
3.150000000000000 0.000080000000000
3.155000000000000 0.000120000000000
3.160000000000000 0.000040000000000
3.165000000000000 0.000100000000000
3.170000000000000 0.000040000000000
3.175000000000000 0.000100000000000
3.180000000000000 0.000040000000000
3.185000000000000 0.000000000000000
3.190000000000000 0.000040000000000
3.195000000000000 0.000060000000000
3.200000000000000 0.000100000000000
3.205000000000000 0.000040000000000
3.210000000000000 0.000040000000000
3.215000000000000 0.000000000000000
3.220000000000000 0.000040000000000
3.225000000000000 0.000040000000000
3.230000000000000 0.000060000000000
3.235000000000000 0.000080000000000
3.240000000000000 0.000040000000000
3.245000000000000 0.000080000000000
3.250000000000000 0.000060000000000
3.255000000000000 0.000040000000000
3.260000000000000 0.000000000000000
3.265000000000000 0.000020000000000
3.270000000000000 0.000060000000000
3.275000000000000 0.000020000000000
3.280000000000000 0.000040000000000
3.285000000000000 0.000020000000000
3.290000000000000 0.000020000000000
3.295000000000000 0.000020000000000
3.300000000000000 0.000020000000000
3.305000000000000 0.000020000000000
3.310000000000000 0.000000000000000
3.315000000000000 0.000060000000000
3.320000000000000 0.000140000000000
3.325000000000000 0.000040000000000
3.330000000000000 0.000020000000000
3.335000000000000 0.000020000000000
3.340000000000000 0.000000000000000
3.345000000000000 0.000020000000000
3.350000000000000 0.000000000000000
3.355000000000000 0.000000000000000
3.360000000000000 0.000060000000000
3.365000000000000 0.000020000000000
3.370000000000000 0.000040000000000
3.375000000000000 0.000040000000000
3.380000000000000 0.000060000000000
3.385000000000000 0.000020000000000
3.390000000000000 0.000000000000000
3.395000000000000 0.000040000000000
3.400000000000000 0.000000000000000
3.405000000000000 0.000040000000000
3.410000000000000 0.000000000000000
3.415000000000000 0.000000000000000
3.420000000000000 0.000000000000000
3.425000000000000 0.000000000000000
3.430000000000000 0.000040000000000
3.435000000000000 0.000000000000000
3.440000000000000 0.000000000000000
3.445000000000000 0.000000000000000
3.450000000000000 0.000000000000000
3.455000000000000 0.000000000000000
3.460000000000000 0.000020000000000
3.465000000000000 0.000020000000000
3.470000000000000 0.000020000000000
3.475000000000000 0.000000000000000
3.480000000000000 0.000000000000000
3.485000000000000 0.000020000000000
3.490000000000000 0.000000000000000
3.495000000000000 0.000000000000000
3.500000000000000 0.000020000000000
3.505000000000000 0.000020000000000
3.510000000000000 0.000000000000000
3.515000000000000 0.000000000000000
3.520000000000000 0.000000000000000
3.525000000000000 0.000000000000000
3.530000000000000 0.000040000000000
3.535000000000000 0.000000000000000
3.540000000000000 0.000000000000000
3.545000000000000 0.000000000000000
3.550000000000000 0.000000000000000
3.555000000000000 0.000020000000000
3.560000000000000 0.000000000000000
3.565000000000000 0.000000000000000
3.570000000000000 0.000000000000000
3.575000000000000 0.000000000000000
3.580000000000000 0.000000000000000
3.585000000000000 0.000000000000000
3.590000000000000 0.000000000000000
3.595000000000000 0.000000000000000
3.600000000000000 0.000000000000000
3.605000000000000 0.000000000000000
3.610000000000000 0.000000000000000
3.615000000000000 0.000000000000000
3.620000000000000 0.000000000000000
3.625000000000000 0.000000000000000
3.630000000000000 0.000020000000000
3.635000000000000 0.000000000000000
3.640000000000000 0.000000000000000
3.645000000000000 0.000000000000000
3.650000000000000 0.000000000000000
3.655000000000000 0.000000000000000
3.660000000000000 0.000000000000000
3.665000000000000 0.000000000000000
3.670000000000000 0.000000000000000
3.675000000000000 0.000000000000000
3.680000000000000 0.000000000000000
3.685000000000000 0.000000000000000
3.690000000000000 0.000020000000000
3.695000000000000 0.000000000000000
3.700000000000000 0.000000000000000
3.705000000000000 0.000000000000000
3.710000000000000 0.000000000000000
3.715000000000000 0.000000000000000
3.720000000000000 0.000000000000000
3.725000000000000 0.000000000000000
3.730000000000000 0.000000000000000
3.735000000000000 0.000020000000000
3.740000000000000 0.000020000000000

